Ranking Handball Teams from Statistical Strength Estimation

In this work, we present a methodology to estimate the strength of handball teams using a statistical method. We propose the use of the Conway-Maxwell-Poisson distribution to model the number of goals scored by a team as a flexible discrete distribution which can handle situations of non equi-dispersion. From its parameters, we derive a mathematical formula to determine the strength of a team. We propose a ranking based on the estimated strengths to compare teams across different championships. Applied to female handball club data from European competitions over the season 2022/2023, we show that our new ranking can have an echo in real sports events and the results.

==> figures/data/CMP_simu.csv <==
lambda,nu,emp_mean
72,0.9500000000000002,85.94666666666667
162,0.8600000000000001,98.62666666666667
119,0.9100000000000001,97.98
174,0.8,98.73333333333333
66,0.9600000000000002,78.04
90,0.9900000000000002,88.65333333333334
122,0.9600000000000002,96.94666666666667
101,0.9400000000000002,96.5
147,0.9500000000000002,97.98
52,1.0100000000000002,49.553333333333335
81,0.81,98.04666666666667
104,1.1400000000000003,59.50666666666667
48,1.0100000000000002,45.61333333333334
101,0.8800000000000001,97.98666666666666
65,0.81,97.56
63,0.8500000000000001,95.65333333333334
170,1.0200000000000002,97.45333333333333
70,1.1900000000000004,35.42
156,0.9000000000000001,98.39333333333333
157,0.8400000000000001,98.57333333333334
148,0.8900000000000001,98.39333333333333
50,0.9200000000000002,70.02666666666667
16,1.0600000000000003,13.686666666666667
192,0.9700000000000002,98.29333333333334
51,1.1300000000000003,32.11333333333334
189,1.0400000000000003,97.48666666666666
190,0.9900000000000002,98.01333333333334
183,0.9200000000000002,98.46
125,0.8700000000000001,98.30666666666667
149,0.8600000000000001,98.42666666666666
186,1.0700000000000003,96.62666666666667
160,1.1500000000000004,81.49333333333334
187,1.0500000000000003,96.93333333333334
104,1.1000000000000003,67.38
82,0.9100000000000001,96.12
30,1.0000000000000002,30.253333333333334
172,0.9100000000000001,98.31333333333333
198,0.8700000000000001,98.6
89,1.0200000000000002,81.65333333333334
136,1.1000000000000003,85.88666666666667
156,0.8500000000000001,98.36
20,0.9800000000000002,21.92
135,0.9400000000000002,97.92
86,1.0100000000000002,82.5
185,0.9900000000000002,98.01333333333334
42,1.1400000000000003,26.78
74,1.0600000000000003,57.86
130,0.8400000000000001,98.30666666666667
59,1.1100000000000003,39.88
157,0.8300000000000001,98.52666666666667
91,1.0000000000000002,88.02
57,1.1800000000000004,30.293333333333333
21,1.0800000000000003,16.926666666666666
41,1.1300000000000003,26.32
73,1.1300000000000003,44.586666666666666
113,0.8400000000000001,98.08666666666667
79,1.0400000000000003,66.06666666666666
157,1.1500000000000004,81.91333333333333
32,0.8800000000000001,52.086666666666666
186,0.9600000000000002,98.06666666666666
105,0.9300000000000002,96.89333333333333
194,0.9600000000000002,98.3
37,0.8800000000000001,59.92666666666667
98,1.0900000000000003,67.32
179,1.1300000000000003,91.86
158,0.9700000000000002,97.90666666666667
16,1.0800000000000003,13.266666666666667
72,1.0600000000000003,55.906666666666666
108,0.9900000000000002,94.86666666666666
190,0.8800000000000001,98.53333333333333
75,1.1500000000000004,42.76
93,1.1400000000000003,53.906666666666666
157,0.9100000000000001,98.19333333333333
159,1.0800000000000003,94.30666666666667
180,0.8600000000000001,98.61333333333333
122,1.1900000000000004,56.593333333333334
114,0.9800000000000002,96.02666666666667
181,1.0900000000000003,95.36
182,0.9000000000000001,98.38666666666667
154,0.8400000000000001,98.59333333333333
166,1.1800000000000004,74.60666666666667
82,0.8400000000000001,97.78666666666666
10,1.0700000000000003,8.826666666666666
115,0.9300000000000002,97.56
80,1.1900000000000004,39.60666666666667
51,1.0900000000000003,37.07333333333333
12,1.1500000000000004,8.66
46,1.1300000000000003,29.606666666666666
39,0.9100000000000001,55.166666666666664
29,0.8600000000000001,50.57333333333333
93,1.0300000000000002,81.75333333333333
65,1.1200000000000003,40.86666666666667
39,1.1400000000000003,25.253333333333334
38,0.8500000000000001,72.10666666666667
195,0.9800000000000002,98.12666666666667
102,0.8500000000000001,98.13333333333334
162,0.9000000000000001,98.38666666666667
40,0.9500000000000002,48.07333333333333
89,1.1100000000000003,56.5
67,0.9400000000000002,85.1
186,0.8700000000000001,98.55333333333333
87,0.8500000000000001,97.93333333333334
111,1.1900000000000004,52.626666666666665
93,1.1800000000000004,47.22666666666667
70,0.9800000000000002,75.79333333333334
181,1.0400000000000003,97.2
132,1.0900000000000003,86.56666666666666
26,1.0000000000000002,26.38
164,0.9300000000000002,98.1
60,0.9100000000000001,87.04666666666667
161,0.8700000000000001,98.58
69,0.81,97.56
81,1.1500000000000004,45.68666666666667
191,0.9100000000000001,98.51333333333334
85,1.0200000000000002,78.03333333333333
63,0.9000000000000001,91.39333333333333
149,0.8700000000000001,98.42
189,1.1800000000000004,83.16
117,1.0500000000000003,88.64666666666666
177,0.8500000000000001,98.58666666666667
135,1.0300000000000002,95.55333333333333
28,0.8400000000000001,53.733333333333334
133,0.81,98.55333333333333
24,0.9200000000000002,32.986666666666665
20,0.9300000000000002,25.78
27,0.9100000000000001,36.233333333333334
28,0.8800000000000001,44.04
145,1.0700000000000003,93.78
187,0.9600000000000002,98.06
45,0.8500000000000001,85.30666666666667
28,0.9600000000000002,32.52
186,1.0200000000000002,97.92
37,1.1900000000000004,20.42
84,1.0600000000000003,64.54
148,0.8600000000000001,98.45333333333333
198,0.9800000000000002,98.06666666666666
11,0.81,19.626666666666665
157,0.8800000000000001,98.31333333333333
188,1.1300000000000003,93.24
158,1.0900000000000003,93.54
59,0.8200000000000001,96.41333333333333
27,1.1600000000000004,16.873333333333335
113,0.8,98.44
183,1.0800000000000003,95.96
136,1.1800000000000004,63.86666666666667
95,0.8400000000000001,97.85333333333334
190,0.8600000000000001,98.60666666666667
78,1.1400000000000003,45.71333333333333
83,1.0700000000000003,61.946666666666665
81,1.1300000000000003,48.35333333333333
175,1.1900000000000004,76.30666666666667
137,1.0100000000000002,96.68
191,0.9500000000000002,98.40666666666667
176,0.9700000000000002,98.00666666666666
131,1.0000000000000002,96.7
55,1.1400000000000003,34.306666666666665
164,0.9400000000000002,98.28
115,1.1100000000000003,71.93333333333334
11,1.0900000000000003,8.693333333333333
64,1.0300000000000002,55.89333333333333
151,0.8,98.64666666666666
132,0.9200000000000002,97.81333333333333
163,0.8900000000000001,98.35333333333334
26,0.9800000000000002,27.85333333333333
123,0.8600000000000001,98.27333333333333
60,1.1600000000000004,33.92666666666667
124,0.9900000000000002,95.89333333333333
124,0.9100000000000001,97.79333333333334
76,1.1700000000000004,40.2
142,0.8300000000000001,98.56
70,0.9900000000000002,71.36
160,0.9500000000000002,98.16
102,0.9700000000000002,95.32
195,0.9300000000000002,98.48
100,0.8800000000000001,97.91333333333333
185,0.9200000000000002,98.54666666666667
162,0.8200000000000001,98.66666666666667
173,1.1400000000000003,89.43333333333334
102,1.1500000000000004,55.306666666666665
149,1.1100000000000003,87.92
195,1.1500000000000004,91.46666666666667
172,0.81,98.62666666666667
190,0.9700000000000002,98.19333333333333
48,0.8800000000000001,81.28
100,0.8,98.42
51,0.8700000000000001,88.26
84,1.1900000000000004,41.74666666666667
118,0.8300000000000001,98.40666666666667
164,0.9000000000000001,98.46
153,0.8700000000000001,98.52666666666667
97,1.1700000000000004,49.31333333333333
53,0.9100000000000001,77.62
110,0.8200000000000001,98.42666666666666
40,1.1800000000000004,22.253333333333334
24,0.9000000000000001,35.333333333333336
194,0.8500000000000001,98.62
196,1.1300000000000003,93.33333333333333
55,1.1600000000000004,31.766666666666666
112,1.1200000000000003,67.00666666666666
32,1.1700000000000004,19.106666666666666
12,0.9400000000000002,13.92
171,0.8900000000000001,98.60666666666667
84,1.0900000000000003,57.92666666666667
70,0.9000000000000001,94.43333333333334
178,0.9600000000000002,98.07333333333334
120,1.0200000000000002,94.62
114,1.0100000000000002,94.12666666666667
189,0.9700000000000002,98.2
182,0.9200000000000002,98.32
35,1.0900000000000003,25.826666666666668
153,0.8400000000000001,98.55333333333333
165,1.0400000000000003,97.1
156,0.9700000000000002,97.82
199,1.1100000000000003,95.97333333333333
51,0.9700000000000002,58.08
146,1.0700000000000003,93.21333333333334
16,1.0100000000000002,15.3
149,1.1800000000000004,69.03333333333333
43,1.0200000000000002,40.153333333333336
26,0.9100000000000001,35.86
28,0.8700000000000001,46.733333333333334
150,0.9900000000000002,97.45333333333333
118,0.8500000000000001,98.40666666666667
102,0.9400000000000002,96.33333333333333
177,1.0400000000000003,97.13333333333334
151,0.8500000000000001,98.46
42,1.1900000000000004,22.8
53,0.8800000000000001,86.74666666666667
79,1.0800000000000003,57.42666666666667
12,1.1400000000000003,9.28
114,1.0900000000000003,76.16
99,0.9600000000000002,95.60666666666667
49,0.9000000000000001,74.82666666666667
151,0.8200000000000001,98.62666666666667
113,0.8700000000000001,98.11333333333333
126,0.8400000000000001,98.54
143,1.1200000000000003,82.9
117,0.81,98.45333333333333
128,1.0400000000000003,93.35333333333334
139,1.0200000000000002,96.14
118,1.1500000000000004,62.50666666666667
133,0.8900000000000001,98.1
174,1.1200000000000003,91.98
188,1.0100000000000002,97.86666666666666
163,1.1400000000000003,84.98666666666666
10,1.1900000000000004,6.74
65,0.8800000000000001,94.63333333333334
178,1.1100000000000003,93.9
159,1.1200000000000003,88.84666666666666
76,1.1100000000000003,49.6
13,1.0500000000000003,11.386666666666667
162,1.1000000000000003,92.88666666666667
116,0.9600000000000002,96.48
166,1.1000000000000003,93.46
48,0.9000000000000001,73.69333333333333
141,1.0500000000000003,94.40666666666667
28,1.0800000000000003,22.086666666666666
160,1.1900000000000004,70.30666666666667
17,1.1900000000000004,10.953333333333333
119,1.0600000000000003,87.54666666666667
114,1.1000000000000003,73.72666666666667
47,0.9900000000000002,48.27333333333333
93,0.9100000000000001,97.24
29,1.1400000000000003,19.1
189,0.9200000000000002,98.38
105,0.9800000000000002,95.59333333333333
68,0.9500000000000002,83.49333333333334
160,0.9300000000000002,98.18
38,1.1800000000000004,20.86
48,1.1200000000000003,32.166666666666664
44,0.8900000000000001,69.00666666666666
139,1.0100000000000002,96.42666666666666
149,1.1600000000000004,75.85333333333334
134,1.0800000000000003,89.5
75,1.1100000000000003,48.22
32,0.8900000000000001,47.92666666666667
73,0.9000000000000001,94.48666666666666
159,0.9500000000000002,98.22666666666667
161,0.9400000000000002,98.08
38,0.9500000000000002,45.48
51,0.9900000000000002,51.833333333333336
162,1.1300000000000003,88.2
130,1.1900000000000004,60.96
113,1.0400000000000003,89.64
23,0.9600000000000002,25.946666666666665
149,0.9600000000000002,98.04666666666667
35,0.8700000000000001,59.58
33,1.1500000000000004,20.433333333333334
52,1.0900000000000003,37.00666666666667
140,0.9700000000000002,97.54
85,0.9400000000000002,94.56666666666666
155,0.9800000000000002,97.85333333333334
189,0.8400000000000001,98.68666666666667
69,0.9300000000000002,89.67333333333333
37,1.0500000000000003,30.753333333333334
183,0.8500000000000001,98.68
53,1.0500000000000003,44.06666666666667
29,0.9100000000000001,40.593333333333334
140,0.9000000000000001,98.24
110,0.9300000000000002,97.16
18,1.0600000000000003,15.066666666666666
40,1.0100000000000002,37.94
43,1.0000000000000002,42.486666666666665
54,1.1000000000000003,37.78666666666667
83,0.9100000000000001,96.10666666666667
13,0.81,23.58
19,1.1200000000000003,13.973333333333333
58,1.0500000000000003,46.86666666666667
50,0.9500000000000002,60.82666666666667
117,0.8300000000000001,98.33333333333333
60,0.8300000000000001,96.14
173,0.8900000000000001,98.46
178,1.0000000000000002,97.86666666666666
88,0.9200000000000002,95.91333333333333
130,1.0000000000000002,96.85333333333334
192,1.0500000000000003,97.34
56,0.8500000000000001,94.25333333333333
73,1.0100000000000002,69.44666666666667
100,0.9900000000000002,93.40666666666667
183,0.8300000000000001,98.76666666666667
187,1.0100000000000002,97.88666666666667
111,1.0600000000000003,83.6
101,0.8900000000000001,97.78
83,1.1000000000000003,55.57333333333333
72,0.9300000000000002,91.77333333333333
109,0.8200000000000001,98.43333333333334
21,0.8900000000000001,30.793333333333333
169,0.8500000000000001,98.54
177,1.1300000000000003,91.24666666666667
34,1.0200000000000002,31.666666666666668
199,0.9700000000000002,98.19333333333333
147,1.0600000000000003,94.58666666666667
69,0.8300000000000001,97.20666666666666
53,0.9900000000000002,54.873333333333335
159,0.9800000000000002,97.39333333333333
53,1.1000000000000003,36.946666666666665
63,1.0000000000000002,63.413333333333334
151,1.0700000000000003,93.41333333333333
135,0.9500000000000002,97.68
43,0.9000000000000001,64.78
121,1.0700000000000003,86.02666666666667
144,0.8500000000000001,98.52666666666667
195,1.1000000000000003,95.97333333333333
124,1.1600000000000004,64.48666666666666
103,1.1200000000000003,62.74
28,1.0200000000000002,26.186666666666667
152,0.81,98.68
134,1.1800000000000004,63.98
177,1.1200000000000003,93.2
47,1.1800000000000004,25.946666666666665
30,1.1800000000000004,17.793333333333333
88,0.8700000000000001,97.72
109,0.9500000000000002,96.97333333333333
45,0.8,94.15333333333334
198,0.9000000000000001,98.58
95,1.1900000000000004,45.94
96,0.8400000000000001,98.06
140,0.8800000000000001,98.18
72,1.0800000000000003,53.53333333333333
124,0.9200000000000002,97.88
63,0.9700000000000002,72.04666666666667
94,0.9500000000000002,95.52
88,0.8800000000000001,97.38666666666667
140,0.8400000000000001,98.41333333333333
76,1.0400000000000003,63.62
69,1.0500000000000003,56.20666666666666
191,0.8800000000000001,98.61333333333333
161,0.81,98.64
168,0.8200000000000001,98.75333333333333
27,1.0900000000000003,20.393333333333334
59,1.0500000000000003,49.486666666666665
106,0.8700000000000001,98.02
16,1.1500000000000004,11.493333333333334
23,1.0200000000000002,21.74
172,1.0200000000000002,97.62
135,0.8800000000000001,98.15333333333334
81,0.9400000000000002,93.57333333333334
128,1.1900000000000004,58.973333333333336
137,1.1100000000000003,83.06666666666666
75,0.9400000000000002,92.02
36,1.0700000000000003,29.033333333333335
62,1.1700000000000004,33.56666666666667
120,0.9500000000000002,97.20666666666666
44,1.1200000000000003,28.993333333333332
193,0.9400000000000002,98.46
46,1.1500000000000004,28.753333333333334
68,0.8600000000000001,95.82
153,1.1300000000000003,83.98
83,0.9900000000000002,84.47333333333333
67,0.8600000000000001,96.22666666666667
77,0.8200000000000001,97.84666666666666
198,0.9500000000000002,98.35333333333334
83,0.8500000000000001,97.5
190,1.1300000000000003,93.06666666666666
56,0.8900000000000001,89.17333333333333
86,0.9300000000000002,95.81333333333333
163,0.8,98.64666666666666
93,0.8200000000000001,98.38666666666667
45,1.0700000000000003,34.92
67,1.0000000000000002,67.74666666666667
136,1.1300000000000003,77.1
67,0.9900000000000002,69.83333333333333
76,0.8,97.78666666666666
157,0.9900000000000002,97.93333333333334
53,1.1500000000000004,31.546666666666667
59,0.81,96.84
72,1.1300000000000003,43.77333333333333
130,1.1300000000000003,74.18
30,0.81,67.30666666666667
87,0.9600000000000002,93.52
71,1.1500000000000004,40.26
130,1.1600000000000004,65.90666666666667
125,1.0400000000000003,92.43333333333334
140,1.0200000000000002,96.06666666666666
122,0.8200000000000001,98.37333333333333
159,1.0700000000000003,95.5
138,1.0700000000000003,91.34
57,1.1500000000000004,33.96666666666667
68,1.1200000000000003,42.54666666666667
148,1.1500000000000004,77.64
193,1.0700000000000003,96.98
133,1.1900000000000004,61.153333333333336
191,0.8600000000000001,98.58666666666667
196,1.1700000000000004,88.15333333333334
36,0.9400000000000002,44.86
170,0.9600000000000002,97.98666666666666
12,0.8700000000000001,17.18
171,1.0700000000000003,96.42666666666666
128,0.8700000000000001,98.3
112,1.1300000000000003,64.77333333333333
164,0.9900000000000002,97.52666666666667
119,1.0500000000000003,90.78
105,1.0800000000000003,74.58
11,1.1400000000000003,8.26
119,0.9800000000000002,96.59333333333333
161,0.9800000000000002,97.82666666666667
77,1.0700000000000003,57.66
143,1.1400000000000003,77.50666666666666
87,1.0900000000000003,61.04
63,0.8700000000000001,94.47333333333333
80,1.0200000000000002,73.26666666666667
67,0.9800000000000002,72.06666666666666
180,0.9200000000000002,98.47333333333333
198,1.1400000000000003,93.75333333333333
153,0.8200000000000001,98.58
100,0.8400000000000001,98.15333333333334
103,0.9100000000000001,97.40666666666667
145,0.9500000000000002,97.84666666666666
66,1.0700000000000003,50.34
147,0.9200000000000002,98.10666666666667
142,0.9500000000000002,97.85333333333334
40,1.1700000000000004,23.753333333333334
68,0.9800000000000002,74.22
177,0.9100000000000001,98.37333333333333
26,0.9600000000000002,29.913333333333334
64,1.0500000000000003,52.12
40,0.9100000000000001,59.03333333333333
159,1.1000000000000003,91.98
180,0.9800000000000002,97.88
90,1.1000000000000003,59.75333333333333
162,0.81,98.66666666666667
98,0.9900000000000002,92.34666666666666
170,0.8800000000000001,98.52
47,0.9300000000000002,62.20666666666666
74,1.0200000000000002,67.84
141,0.9400000000000002,97.97333333333333
80,0.9900000000000002,82.35333333333334
38,0.8900000000000001,60.18
27,0.8500000000000001,48.74
138,1.0900000000000003,88.13333333333334
129,0.8700000000000001,98.36666666666666
140,1.1600000000000004,70.54666666666667
194,0.8200000000000001,98.78
87,1.1400000000000003,49.22666666666667
179,0.8,98.78
80,0.9000000000000001,95.70666666666666
99,0.8400000000000001,98.22
52,1.1300000000000003,33.27333333333333
101,1.1800000000000004,50.36666666666667
151,1.0600000000000003,94.81333333333333
179,1.1500000000000004,89.05333333333333
16,0.8400000000000001,26.98
189,0.8200000000000001,98.76666666666667
144,1.0500000000000003,95.29333333333334
125,1.0000000000000002,96.02666666666667
111,1.1400000000000003,62.46666666666667
71,1.0200000000000002,65.32666666666667
80,1.0400000000000003,66.98666666666666
156,1.0400000000000003,96.48
158,1.1800000000000004,72.46666666666667
100,1.1700000000000004,50.35333333333333
33,0.9400000000000002,41.22
77,1.0600000000000003,60.03333333333333
177,0.8600000000000001,98.50666666666666
92,0.8600000000000001,97.93333333333334
94,1.0800000000000003,67.52
184,0.8300000000000001,98.68
124,0.8900000000000001,98.11333333333333
125,0.9900000000000002,96.49333333333334
187,1.0800000000000003,96.89333333333333
99,1.1400000000000003,56.973333333333336
153,0.8600000000000001,98.35333333333334
199,0.9800000000000002,98.15333333333334
153,0.9500000000000002,98.02
70,0.9200000000000002,91.96666666666667
33,1.1600000000000004,20.173333333333332
168,0.8700000000000001,98.52
26,0.81,54.833333333333336
47,0.8300000000000001,92.19333333333333
69,1.0600000000000003,53.95333333333333
106,1.0200000000000002,90.18
33,0.9700000000000002,36.68666666666667
33,1.1100000000000003,23.58
47,0.8,95.46666666666667
96,1.1400000000000003,54.906666666666666
21,1.1800000000000004,13.086666666666666
109,1.1000000000000003,70.92666666666666
138,1.1300000000000003,78.29333333333334
32,1.1400000000000003,20.8
197,0.9200000000000002,98.54
129,0.9100000000000001,98.04
61,0.8600000000000001,94.78
199,0.8800000000000001,98.52
121,1.0000000000000002,95.69333333333333
92,1.1000000000000003,60.57333333333333
71,1.0900000000000003,49.266666666666666
33,0.8600000000000001,58.79333333333334
63,1.0600000000000003,50.06
14,1.0900000000000003,10.813333333333333
158,1.1100000000000003,90.63333333333334
191,0.9900000000000002,98.11333333333333
157,0.9400000000000002,98.23333333333333
167,0.8600000000000001,98.55333333333333
119,1.1800000000000004,58.14666666666667
176,0.9800000000000002,98.14
187,1.0400000000000003,97.38
17,0.9400000000000002,19.866666666666667
164,0.8700000000000001,98.74666666666667
42,1.0500000000000003,34.96666666666667
141,1.1500000000000004,74.15333333333334
25,1.0100000000000002,24.013333333333332
186,1.0600000000000003,96.79333333333334
105,0.8400000000000001,98.16666666666667
156,1.0700000000000003,94.35333333333334
169,0.9000000000000001,98.52666666666667
167,1.0000000000000002,97.52666666666667
58,0.9100000000000001,85.01333333333334
67,1.0200000000000002,61.16
177,1.0600000000000003,96.54666666666667
15,0.8600000000000001,23.9
168,1.1200000000000003,90.44666666666667
191,0.8,98.8
44,0.8300000000000001,88.50666666666666
110,1.1800000000000004,53.18
44,1.1600000000000004,25.773333333333333
37,0.8400000000000001,74.21333333333334
77,1.1300000000000003,47.00666666666667
43,0.9400000000000002,54.586666666666666
54,0.8600000000000001,92.77333333333333
41,1.0300000000000002,35.86
118,1.1600000000000004,60.78
62,0.8500000000000001,95.38
67,1.1900000000000004,34.00666666666667
136,0.8900000000000001,98.18666666666667
159,0.8800000000000001,98.42
173,1.0900000000000003,95.39333333333333
78,1.1500000000000004,44.8
190,0.8700000000000001,98.62
179,1.0100000000000002,97.91333333333333
146,1.1900000000000004,65.3
182,1.0500000000000003,97.00666666666666
68,0.8400000000000001,97.21333333333334
140,0.9300000000000002,98.17333333333333
100,0.9300000000000002,97.0
121,0.9500000000000002,97.18
113,1.1100000000000003,71.18666666666667
11,0.8600000000000001,15.8
24,1.0200000000000002,23.133333333333333
30,0.8,70.33333333333333
33,0.8500000000000001,61.07333333333333
100,1.0500000000000003,80.85333333333334
187,0.9100000000000001,98.53333333333333
97,1.1200000000000003,59.32666666666667
93,1.0500000000000003,75.83333333333333
60,1.0500000000000003,48.21333333333333
24,1.1200000000000003,17.086666666666666
124,0.8,98.54
75,1.0000000000000002,74.92
90,1.1400000000000003,50.833333333333336
37,1.0000000000000002,36.406666666666666
19,1.0900000000000003,14.626666666666667
189,1.0200000000000002,97.64
135,1.0100000000000002,96.04
46,1.0400000000000003,39.766666666666666
24,0.9400000000000002,28.98
98,1.0500000000000003,77.21333333333334
70,0.9700000000000002,79.15333333333334
93,0.9800000000000002,92.11333333333333
64,0.9000000000000001,92.23333333333333
44,0.81,92.46666666666667
29,1.0200000000000002,26.973333333333333
115,0.9700000000000002,96.5
85,1.0100000000000002,81.7
109,0.9900000000000002,94.65333333333334
188,0.9600000000000002,98.31333333333333
129,0.8,98.48
34,1.0600000000000003,27.80666666666667
96,1.0700000000000003,70.76
88,1.1100000000000003,56.58
147,1.0300000000000002,96.36
196,0.81,98.76
95,1.0100000000000002,88.13333333333334
101,1.0100000000000002,90.32
101,1.0500000000000003,80.72
160,1.0000000000000002,97.74666666666667
184,0.8500000000000001,98.63333333333334
60,1.0700000000000003,44.193333333333335
52,1.1600000000000004,30.32
111,0.9400000000000002,96.9
11,1.1100000000000003,8.633333333333333
167,1.1700000000000004,79.96
145,0.8400000000000001,98.48666666666666
104,0.9700000000000002,95.46
197,0.81,98.73333333333333
173,1.1600000000000004,83.8
54,1.1400000000000003,33.60666666666667
48,1.1100000000000003,31.793333333333333
162,1.0700000000000003,95.64666666666666
66,1.1100000000000003,43.35333333333333
64,1.0700000000000003,49.5
52,1.0600000000000003,41.29333333333334
170,1.0400000000000003,96.84666666666666
106,0.9500000000000002,96.92
35,0.9500000000000002,42.086666666666666
82,0.8800000000000001,97.20666666666666
58,1.1200000000000003,38.21333333333333
157,1.0700000000000003,95.50666666666666
103,1.1100000000000003,64.01333333333334
135,1.1100000000000003,82.09333333333333
196,1.0500000000000003,97.47333333333333
76,1.0300000000000002,67.47333333333333
190,0.8400000000000001,98.74666666666667
18,0.9600000000000002,20.19333333333333
168,1.1600000000000004,82.64
14,1.0000000000000002,14.186666666666667
77,0.9100000000000001,95.23333333333333
171,0.9600000000000002,98.04666666666667
64,1.0100000000000002,62.29333333333334
74,1.0800000000000003,54.126666666666665
137,0.8200000000000001,98.49333333333334
174,0.9500000000000002,98.34
56,1.1800000000000004,29.9
191,1.1200000000000003,94.42
176,0.9300000000000002,98.32666666666667
48,1.1300000000000003,31.153333333333332
133,0.9300000000000002,97.94666666666667
109,0.8900000000000001,97.98
139,0.8500000000000001,98.42666666666666
48,0.9800000000000002,52.24666666666667
131,1.1300000000000003,75.83333333333333
122,0.9400000000000002,97.53333333333333
133,1.0500000000000003,92.98
110,1.0500000000000003,85.26666666666667
178,0.81,98.7
68,1.1500000000000004,38.6
86,0.8600000000000001,97.7
105,0.9900000000000002,94.22
140,1.1200000000000003,82.10666666666667
144,0.9200000000000002,97.97333333333333
93,0.8400000000000001,98.09333333333333
164,1.0900000000000003,94.38
104,1.1700000000000004,53.49333333333333
128,1.1100000000000003,80.28666666666666
187,0.9800000000000002,98.12
37,0.9800000000000002,39.57333333333333
139,1.1000000000000003,87.65333333333334
14,0.8900000000000001,19.466666666666665
156,1.1100000000000003,89.29333333333334
124,0.8400000000000001,98.54666666666667
192,0.8200000000000001,98.72
190,0.8300000000000001,98.67333333333333
137,0.8700000000000001,98.34666666666666
191,0.9000000000000001,98.62666666666667
34,0.9800000000000002,36.0
185,1.0200000000000002,97.48
116,1.1200000000000003,69.88
145,1.1500000000000004,76.38666666666667
73,0.9800000000000002,79.49333333333334
96,0.8800000000000001,97.71333333333334
184,1.0600000000000003,96.77333333333333
58,0.9400000000000002,74.85333333333334
91,1.1900000000000004,44.39333333333333
178,0.8600000000000001,98.56666666666666
44,0.9500000000000002,53.35333333333333
174,1.1300000000000003,90.74
56,0.9500000000000002,69.66666666666667
186,0.9500000000000002,98.12666666666667
53,1.1200000000000003,34.27333333333333
136,0.9600000000000002,97.52666666666667
161,1.0400000000000003,96.77333333333333
78,1.1900000000000004,38.46666666666667
41,1.0400000000000003,36.2
53,0.9600000000000002,61.8
91,1.1000000000000003,61.10666666666667
146,0.9400000000000002,98.10666666666667
172,1.1900000000000004,75.82
142,1.1000000000000003,88.18666666666667
175,0.8500000000000001,98.70666666666666
193,0.9100000000000001,98.51333333333334
112,1.0700000000000003,81.7
62,1.1800000000000004,33.22666666666667
128,1.1400000000000003,70.52
170,1.1700000000000004,80.28666666666666
15,0.8,28.4
165,0.9900000000000002,97.57333333333334
43,0.8200000000000001,91.18
90,1.0900000000000003,61.82
36,1.0300000000000002,32.22
35,0.9100000000000001,50.63333333333333
93,1.1200000000000003,56.946666666666665
174,1.1500000000000004,88.34
64,0.9400000000000002,82.40666666666667
70,0.8500000000000001,96.62666666666667
128,0.81,98.61333333333333
182,0.9100000000000001,98.53333333333333
32,0.8200000000000001,69.21333333333334
17,0.8500000000000001,27.506666666666668
154,1.0600000000000003,95.34
186,1.1500000000000004,90.96666666666667
129,0.8900000000000001,98.14
161,1.0800000000000003,94.54
132,1.1900000000000004,60.266666666666666
121,0.9600000000000002,97.36
23,0.9700000000000002,25.846666666666668
129,1.1200000000000003,75.82
185,1.0800000000000003,96.2
129,1.0900000000000003,85.26
105,1.1900000000000004,50.36
44,1.0200000000000002,40.54
62,1.0900000000000003,43.92
11,1.1800000000000004,7.446666666666666
177,0.8300000000000001,98.66666666666667
155,1.1200000000000003,88.78666666666666
78,1.0500000000000003,64.08666666666667
21,0.8200000000000001,41.70666666666666
136,1.1400000000000003,74.83333333333333
79,0.8300000000000001,97.80666666666667
103,1.0700000000000003,76.59333333333333
90,0.81,98.22666666666667
144,1.1900000000000004,65.97333333333333
98,0.8,98.24
195,0.9500000000000002,98.45333333333333
198,0.8400000000000001,98.73333333333333
33,1.0700000000000003,26.573333333333334
153,1.1500000000000004,79.76666666666667
90,0.9700000000000002,92.08
146,0.81,98.64
182,0.8800000000000001,98.52666666666667
84,1.0800000000000003,61.906666666666666
124,1.1700000000000004,61.17333333333333
159,0.9000000000000001,98.42
72,1.0400000000000003,60.873333333333335
193,1.1500000000000004,90.76
52,0.8700000000000001,87.36666666666666
120,1.1900000000000004,55.486666666666665
196,0.9100000000000001,98.55333333333333
139,0.9300000000000002,97.94
21,0.9500000000000002,24.166666666666668
27,0.9800000000000002,28.873333333333335
119,0.8700000000000001,98.15333333333334
89,1.0600000000000003,69.36666666666666
13,0.9000000000000001,17.226666666666667
121,0.8800000000000001,98.11333333333333
81,0.9700000000000002,87.99333333333334
81,1.0600000000000003,63.86
13,0.9600000000000002,13.84
35,0.8900000000000001,54.96666666666667
109,1.0900000000000003,73.88
104,0.8300000000000001,98.34
79,1.0000000000000002,78.80666666666667
56,1.1000000000000003,38.806666666666665
87,0.9800000000000002,90.87333333333333
111,0.9700000000000002,96.35333333333334
139,1.0500000000000003,94.19333333333333
115,0.8900000000000001,98.04666666666667
148,1.0000000000000002,97.25333333333333
172,0.8300000000000001,98.62
29,0.8500000000000001,52.593333333333334
131,1.1100000000000003,80.48
66,0.9100000000000001,91.18
69,1.1500000000000004,39.96
189,1.1500000000000004,89.96
47,1.1900000000000004,25.006666666666668
139,0.9100000000000001,98.32
152,0.9300000000000002,98.14666666666666
133,1.1100000000000003,80.94666666666667
41,0.9200000000000002,55.86
11,1.0100000000000002,10.706666666666667
55,1.1800000000000004,29.973333333333333
30,0.9700000000000002,33.88
190,1.0200000000000002,97.6
134,1.0100000000000002,96.1
97,1.1800000000000004,49.053333333333335
23,1.1100000000000003,16.986666666666668
102,0.9000000000000001,97.77333333333333
189,1.0900000000000003,95.84
23,1.0000000000000002,22.426666666666666
27,0.9000000000000001,38.3
166,0.8500000000000001,98.64666666666666
139,1.1600000000000004,69.96
161,1.0300000000000002,96.74
141,1.0900000000000003,88.72
83,0.8200000000000001,97.83333333333333
114,1.0300000000000002,92.42
20,0.9600000000000002,23.013333333333332
65,1.0900000000000003,46.306666666666665
110,0.8300000000000001,98.36
86,0.9600000000000002,92.82666666666667
196,0.8500000000000001,98.64
39,1.0800000000000003,29.073333333333334
40,1.1300000000000003,26.62
85,1.0800000000000003,61.24666666666667
194,1.1900000000000004,83.10666666666667
23,0.8200000000000001,44.846666666666664
159,0.8900000000000001,98.22
24,0.81,51.0
130,0.9200000000000002,98.12666666666667
105,0.8,98.34
130,0.8200000000000001,98.56
49,1.1400000000000003,30.426666666666666
74,0.8500000000000001,97.04
99,1.1700000000000004,51.553333333333335
100,1.1200000000000003,61.586666666666666
183,0.9900000000000002,97.88666666666667
171,0.9700000000000002,98.08666666666667
147,1.1400000000000003,79.74
87,0.8,98.12
184,1.1100000000000003,93.92
129,1.1100000000000003,79.02
146,0.8,98.6
113,0.9300000000000002,97.5
128,0.8800000000000001,97.97333333333333
186,0.8300000000000001,98.64
22,1.1900000000000004,13.526666666666667
184,0.9400000000000002,98.28666666666666
113,0.8300000000000001,98.36
40,1.1200000000000003,26.926666666666666
136,1.1600000000000004,69.14666666666666
42,1.1100000000000003,28.62
194,0.8700000000000001,98.62666666666667
176,1.1900000000000004,78.2
120,1.0600000000000003,88.6
90,0.9100000000000001,96.1
99,0.8200000000000001,98.17333333333333
179,1.1800000000000004,80.88
55,0.9500000000000002,68.26666666666667
175,0.8700000000000001,98.52
78,1.0700000000000003,58.846666666666664
142,1.0700000000000003,93.04
10,1.1500000000000004,7.3533333333333335
101,0.9000000000000001,97.48666666666666
173,0.8400000000000001,98.60666666666667
62,0.9400000000000002,81.22666666666667
177,0.9200000000000002,98.31333333333333
177,0.9500000000000002,98.24
92,0.8400000000000001,98.10666666666667
36,1.0000000000000002,36.39333333333333
198,0.9700000000000002,98.22
144,0.9000000000000001,98.34
28,0.9400000000000002,33.873333333333335
71,0.8700000000000001,96.22
104,1.0600000000000003,80.28
135,0.9000000000000001,98.34666666666666
136,0.81,98.56666666666666
112,1.0400000000000003,89.72666666666667
90,1.1800000000000004,44.54
124,0.8500000000000001,98.22
153,1.1800000000000004,69.78
38,1.1200000000000003,25.573333333333334
152,0.8800000000000001,98.43333333333334
55,1.1100000000000003,37.46666666666667
130,1.0900000000000003,83.88666666666667
130,0.8600000000000001,98.37333333333333
141,0.8200000000000001,98.54666666666667
190,1.1700000000000004,86.74666666666667
162,0.9900000000000002,97.76666666666667
12,1.1800000000000004,8.293333333333333
98,0.8300000000000001,98.14666666666666
133,1.1600000000000004,67.33333333333333
157,1.1200000000000003,88.96666666666667
21,0.9800000000000002,22.233333333333334
43,1.1000000000000003,29.866666666666667
111,0.8400000000000001,98.30666666666667
42,0.9600000000000002,48.22666666666667
54,1.1800000000000004,29.206666666666667
177,1.0500000000000003,96.59333333333333
70,0.8,97.85333333333334
154,0.9100000000000001,98.40666666666667
134,0.8300000000000001,98.54
130,0.8900000000000001,98.28666666666666
111,0.9600000000000002,96.46666666666667
56,1.1300000000000003,35.10666666666667
63,1.0300000000000002,56.84
160,1.0400000000000003,96.64
37,1.0700000000000003,28.6
67,1.0100000000000002,64.12666666666667
59,1.0700000000000003,44.986666666666665
71,0.9400000000000002,88.15333333333334
58,1.0100000000000002,56.406666666666666
147,1.0100000000000002,97.14
173,1.0400000000000003,97.14
169,0.8400000000000001,98.52
160,1.0300000000000002,96.93333333333334
106,1.1700000000000004,53.74666666666667
89,1.0000000000000002,86.36
60,0.9400000000000002,76.54666666666667
144,0.8300000000000001,98.56666666666666
45,1.1300000000000003,29.366666666666667
152,0.9200000000000002,98.30666666666667
55,1.0200000000000002,51.1
70,1.1000000000000003,46.74
14,0.9600000000000002,15.373333333333333
115,1.1700000000000004,57.82666666666667
108,1.0300000000000002,90.50666666666666
16,0.8500000000000001,26.68
107,0.9600000000000002,96.30666666666667
163,0.9200000000000002,98.19333333333333
158,0.8800000000000001,98.48
20,0.9700000000000002,21.993333333333332
107,0.8900000000000001,97.87333333333333
186,1.1900000000000004,80.75333333333333
59,1.1800000000000004,32.11333333333334
112,0.9100000000000001,97.88
37,0.9000000000000001,54.22666666666667
23,1.0300000000000002,20.466666666666665
146,1.1800000000000004,68.34666666666666
33,0.9500000000000002,40.10666666666667
129,0.9900000000000002,96.42666666666666
102,1.0500000000000003,81.77333333333333
39,1.1500000000000004,24.08
170,0.8500000000000001,98.7
159,1.0300000000000002,96.61333333333333
103,1.0600000000000003,78.14
132,1.1800000000000004,62.78
148,0.9000000000000001,98.13333333333334
115,0.8300000000000001,98.41333333333333
10,0.8400000000000001,15.28
70,1.1300000000000003,42.42
159,0.9200000000000002,98.4
140,0.8300000000000001,98.55333333333333
51,0.8900000000000001,81.99333333333334
185,1.1400000000000003,91.31333333333333
141,1.0100000000000002,96.66666666666667
81,0.9600000000000002,91.2
104,0.8500000000000001,98.15333333333334
148,0.8700000000000001,98.35333333333334
115,0.9900000000000002,95.32666666666667
62,0.9300000000000002,82.92666666666666
13,1.1500000000000004,8.94
38,0.8600000000000001,68.35333333333334
199,0.8,98.8
180,0.8400000000000001,98.66
99,0.8,98.31333333333333
63,0.9800000000000002,68.73333333333333
59,0.8300000000000001,95.86
107,1.0300000000000002,89.02
17,0.9000000000000001,24.06
36,1.0100000000000002,34.9
29,0.8400000000000001,54.46666666666667
25,1.1400000000000003,16.686666666666667
147,0.8500000000000001,98.45333333333333
180,0.9400000000000002,98.28666666666666
42,0.9000000000000001,63.16
161,0.9700000000000002,97.9
108,0.9700000000000002,95.34
147,0.9100000000000001,98.10666666666667
46,0.8600000000000001,84.82666666666667
65,0.9100000000000001,90.76666666666667
106,1.0100000000000002,92.9
55,0.8200000000000001,95.86
110,0.9800000000000002,95.82
45,0.9400000000000002,57.54666666666667
83,1.0200000000000002,76.53333333333333
95,1.1600000000000004,50.653333333333336
151,1.1200000000000003,86.49333333333334
67,1.1700000000000004,36.18
103,1.0400000000000003,85.14
167,1.0900000000000003,94.1
122,0.8500000000000001,98.24666666666667
110,1.0900000000000003,75.48666666666666
152,1.1200000000000003,86.72
193,0.81,98.68666666666667
112,0.8300000000000001,98.20666666666666
17,1.0700000000000003,13.86
103,0.8300000000000001,98.29333333333334
98,1.1100000000000003,61.88666666666666
186,1.0500000000000003,97.22
131,1.0900000000000003,86.25333333333333
77,0.9600000000000002,88.82
46,0.9600000000000002,54.17333333333333
198,1.0100000000000002,97.98
44,1.0300000000000002,40.24666666666667
154,0.8800000000000001,98.56666666666666
143,1.0800000000000003,92.15333333333334
172,0.8500000000000001,98.6
16,1.0200000000000002,15.34
189,1.0700000000000003,97.00666666666666
58,1.1900000000000004,30.273333333333333
142,0.9600000000000002,97.41333333333333
199,0.8700000000000001,98.63333333333334
197,1.1100000000000003,95.83333333333333
64,1.1800000000000004,33.94
182,1.1500000000000004,88.52
113,1.0700000000000003,82.02
140,0.8700000000000001,98.32666666666667
13,1.0800000000000003,10.08
192,1.0600000000000003,97.18666666666667
16,0.8300000000000001,28.3
100,1.1800000000000004,48.733333333333334
128,1.0900000000000003,84.36
18,0.9000000000000001,24.366666666666667
14,1.1900000000000004,9.026666666666667
13,0.8800000000000001,18.206666666666667
127,0.9700000000000002,96.89333333333333
149,1.1500000000000004,77.67333333333333
89,0.9100000000000001,96.6
62,0.8,97.47333333333333
16,0.8800000000000001,23.69333333333333
127,1.0200000000000002,95.75333333333333
13,1.1100000000000003,9.986666666666666
10,0.81,17.92
132,0.9700000000000002,97.17333333333333
91,0.8800000000000001,97.78666666666666
160,0.8800000000000001,98.48666666666666
69,0.8200000000000001,97.49333333333334
179,1.0900000000000003,95.57333333333334
27,1.0800000000000003,21.34
150,1.1900000000000004,66.93333333333334
78,0.8200000000000001,97.8
186,0.9200000000000002,98.34
85,1.0500000000000003,68.97333333333333
142,1.1400000000000003,76.99333333333334
108,1.1000000000000003,70.79333333333334
114,1.0700000000000003,81.58
76,1.0000000000000002,75.81333333333333
67,1.1200000000000003,42.26
32,0.9400000000000002,40.28666666666667
97,1.0300000000000002,83.41333333333333
76,1.1600000000000004,41.78666666666667
142,0.9200000000000002,98.00666666666666
56,1.0000000000000002,55.34
126,1.1100000000000003,78.27333333333333
115,0.8,98.46666666666667
154,1.0900000000000003,92.71333333333334
140,1.1400000000000003,76.36
133,1.0100000000000002,96.10666666666667
174,0.9300000000000002,98.35333333333334
119,0.9300000000000002,97.65333333333334
65,0.8400000000000001,96.90666666666667
88,0.9900000000000002,87.76
20,0.9100000000000001,27.24
106,1.0000000000000002,93.1
187,0.8,98.70666666666666
178,1.0700000000000003,96.42
54,1.1200000000000003,34.72666666666667
130,0.9600000000000002,97.57333333333334
145,1.0800000000000003,91.91333333333333
17,0.8200000000000001,31.826666666666668
194,1.0500000000000003,97.3
194,0.9300000000000002,98.55333333333333
98,1.1400000000000003,56.306666666666665
40,1.0900000000000003,29.846666666666668
86,1.1300000000000003,51.4
29,0.9700000000000002,32.2
68,0.9600000000000002,81.34666666666666
113,1.1000000000000003,72.32
20,1.0400000000000003,17.913333333333334
143,0.9900000000000002,97.08
98,0.9800000000000002,94.12
152,0.8500000000000001,98.47333333333333
61,1.1200000000000003,39.513333333333335
49,1.0400000000000003,42.126666666666665
112,0.8900000000000001,97.98666666666666
117,1.0700000000000003,84.88666666666667
176,1.1100000000000003,93.63333333333334
188,1.1900000000000004,79.45333333333333
67,1.0400000000000003,58.02
163,0.9500000000000002,98.06666666666666
198,0.8900000000000001,98.57333333333334
15,0.9100000000000001,20.1
25,0.9600000000000002,28.7
86,1.1800000000000004,43.64
47,0.9100000000000001,70.42
86,1.0200000000000002,79.48
193,1.0000000000000002,98.12
138,0.9600000000000002,97.57333333333334
95,1.0500000000000003,75.27333333333333
127,0.8900000000000001,98.24
35,0.8200000000000001,77.31333333333333
49,1.1000000000000003,34.60666666666667
46,0.9700000000000002,50.46
189,0.9400000000000002,98.39333333333333
31,0.9200000000000002,41.88
156,1.0000000000000002,97.31333333333333
73,1.0400000000000003,60.81333333333333
131,1.0100000000000002,96.08666666666667
120,0.8400000000000001,98.32
159,1.0000000000000002,97.49333333333334
135,1.1000000000000003,84.66
126,1.0700000000000003,88.02
92,0.8300000000000001,97.93333333333334
69,0.8400000000000001,96.95333333333333
108,1.0600000000000003,81.3
183,1.1700000000000004,83.93333333333334
187,1.1100000000000003,94.78666666666666
148,0.9600000000000002,97.72666666666667
91,0.9100000000000001,96.74666666666667
170,0.9300000000000002,98.28
31,0.9800000000000002,33.76
25,1.0500000000000003,21.726666666666667
183,1.1500000000000004,89.07333333333334
161,1.1400000000000003,84.46666666666667
48,0.8300000000000001,93.24
181,1.1900000000000004,78.89333333333333
116,1.0400000000000003,89.55333333333333
45,0.8900000000000001,71.78666666666666
101,1.1200000000000003,61.54666666666667
85,1.0400000000000003,71.89333333333333
18,1.0400000000000003,16.30666666666667
144,1.1700000000000004,70.51333333333334
42,0.8900000000000001,66.34
155,1.1800000000000004,71.74666666666667
45,1.1700000000000004,25.926666666666666
26,0.8500000000000001,45.72
147,0.9700000000000002,97.77333333333333
192,1.1000000000000003,95.98666666666666
163,0.9300000000000002,98.2
33,1.0900000000000003,25.253333333333334
15,1.0600000000000003,12.773333333333333
185,1.1000000000000003,94.73333333333333
117,0.9400000000000002,97.19333333333333
74,0.9900000000000002,77.17333333333333
23,1.0500000000000003,20.12
183,1.1900000000000004,78.50666666666666
34,1.0100000000000002,33.846666666666664
135,1.1400000000000003,74.23333333333333
74,1.1900000000000004,36.473333333333336
148,0.8300000000000001,98.51333333333334
172,1.0500000000000003,96.49333333333334
116,1.0800000000000003,79.6
73,1.0000000000000002,73.32
56,0.8,97.0
192,0.9300000000000002,98.38666666666667
110,1.1300000000000003,64.75333333333333
52,1.1700000000000004,29.3
29,0.9900000000000002,30.72
22,1.1000000000000003,16.553333333333335
46,1.0600000000000003,37.513333333333335
22,0.8400000000000001,39.22666666666667
71,0.8600000000000001,96.39333333333333
17,0.9900000000000002,17.333333333333332
103,1.1500000000000004,57.60666666666667
59,0.8800000000000001,92.0
98,0.9100000000000001,97.20666666666666
120,0.9600000000000002,96.98666666666666
114,0.8800000000000001,98.0
148,1.1100000000000003,87.48666666666666
45,1.1400000000000003,28.626666666666665
45,0.9500000000000002,55.54666666666667
83,1.0800000000000003,60.39333333333333
108,1.0900000000000003,73.23333333333333
170,1.0700000000000003,95.92
114,1.1400000000000003,63.67333333333333
36,0.8200000000000001,78.94
94,1.1100000000000003,59.62
87,1.0500000000000003,69.96666666666667
101,1.0400000000000003,84.15333333333334
74,1.0100000000000002,71.06666666666666
186,1.1600000000000004,88.44666666666667
47,0.9800000000000002,50.28
137,0.9800000000000002,97.36666666666666
37,1.1400000000000003,23.69333333333333
17,0.9700000000000002,18.546666666666667
179,0.9600000000000002,98.08666666666667
15,0.9200000000000002,19.473333333333333
132,0.8600000000000001,98.33333333333333
167,0.8700000000000001,98.64666666666666
60,0.9500000000000002,74.5
119,1.0800000000000003,82.05333333333333
13,0.9800000000000002,13.273333333333333
91,1.1700000000000004,47.306666666666665
27,1.1800000000000004,15.96
38,1.1000000000000003,27.233333333333334
67,1.1500000000000004,38.78666666666667
97,1.1000000000000003,63.98
104,1.0000000000000002,92.96666666666667
10,1.1000000000000003,8.513333333333334
168,1.1900000000000004,74.72666666666667
123,0.8400000000000001,98.3
62,0.9800000000000002,68.98666666666666
81,0.8200000000000001,97.73333333333333
29,0.8700000000000001,47.64666666666667
25,0.8200000000000001,51.446666666666665
18,1.1800000000000004,11.526666666666667
114,0.9900000000000002,95.21333333333334
17,0.8800000000000001,25.486666666666668
43,0.8900000000000001,69.15333333333334
180,1.1600000000000004,85.88666666666667
55,0.9700000000000002,62.79333333333334
129,1.0400000000000003,94.51333333333334
37,1.1700000000000004,21.913333333333334
191,1.1700000000000004,87.11333333333333
138,1.1500000000000004,72.58
162,0.9600000000000002,98.05333333333333
26,0.8600000000000001,43.653333333333336
69,1.0400000000000003,58.806666666666665
52,1.0200000000000002,47.973333333333336
173,1.0100000000000002,97.68
103,0.9400000000000002,96.63333333333334
110,0.9500000000000002,96.60666666666667
42,0.9300000000000002,55.72666666666667
28,1.0100000000000002,27.12
79,1.1400000000000003,46.34
21,1.0100000000000002,20.9
42,0.8400000000000001,83.19333333333333
107,0.8300000000000001,98.36
29,1.1800000000000004,17.233333333333334
137,1.0500000000000003,93.79333333333334
198,0.9400000000000002,98.34666666666666
139,1.1400000000000003,76.83333333333333
98,0.9200000000000002,97.22666666666667
154,0.8,98.64666666666666
26,1.1600000000000004,16.813333333333333
87,0.8900000000000001,97.06666666666666
66,1.1300000000000003,40.946666666666665
189,0.9900000000000002,98.08666666666667
55,0.9200000000000002,78.18
107,0.9800000000000002,95.32666666666667
181,1.0000000000000002,97.95333333333333
152,1.0100000000000002,97.04
57,0.9200000000000002,80.38666666666667
13,1.0900000000000003,10.6
97,1.0400000000000003,81.15333333333334
159,0.81,98.66
32,1.0000000000000002,31.726666666666667
55,0.8400000000000001,94.56666666666666
125,1.0300000000000002,93.91333333333333
115,1.1300000000000003,66.15333333333334
143,0.8500000000000001,98.50666666666666
181,0.9100000000000001,98.32666666666667
67,0.8300000000000001,96.96666666666667
190,1.0700000000000003,96.53333333333333
135,0.8500000000000001,98.34
178,1.0200000000000002,97.41333333333333
162,1.0900000000000003,93.96
127,0.81,98.6
124,1.0600000000000003,90.39333333333333
84,0.9800000000000002,87.65333333333334
166,0.8900000000000001,98.56666666666666
181,1.1200000000000003,93.52666666666667
67,0.9100000000000001,92.22666666666667
181,0.8900000000000001,98.64666666666666
65,1.1800000000000004,35.0
66,1.1200000000000003,41.56666666666667
158,1.0200000000000002,96.84666666666666
192,0.9200000000000002,98.46
141,0.8400000000000001,98.29333333333334
60,0.9000000000000001,88.79333333333334
144,0.8700000000000001,98.42666666666666
54,1.1500000000000004,31.773333333333333
36,1.1600000000000004,21.1
65,1.1600000000000004,36.526666666666664
10,0.8500000000000001,15.14
167,1.1900000000000004,74.35333333333334
39,0.8800000000000001,62.74666666666667
79,1.1600000000000004,43.06
118,1.0100000000000002,95.06
129,0.9200000000000002,97.97333333333333
175,0.8,98.75333333333333
53,1.1300000000000003,33.11333333333334
144,1.0000000000000002,97.06
131,0.9600000000000002,97.36666666666666
18,0.8800000000000001,27.466666666666665
30,1.1200000000000003,20.273333333333333
112,1.0900000000000003,76.66666666666667
89,0.8800000000000001,97.32
73,0.8900000000000001,96.28
193,0.9700000000000002,98.32
45,1.0900000000000003,32.72
26,1.1900000000000004,15.8
147,1.0900000000000003,90.96
24,1.0800000000000003,18.8
124,1.0900000000000003,83.87333333333333
88,1.1200000000000003,54.75333333333333
141,1.0600000000000003,92.72666666666667
55,1.0800000000000003,41.653333333333336
49,0.8200000000000001,95.15333333333334
75,0.8600000000000001,96.64666666666666
114,1.0000000000000002,95.00666666666666
14,1.0800000000000003,11.486666666666666
193,0.9900000000000002,98.16666666666667
166,1.0500000000000003,96.73333333333333
65,1.0600000000000003,50.2
195,1.0100000000000002,97.93333333333334
11,0.9600000000000002,12.16
169,0.9200000000000002,98.35333333333334
80,0.8800000000000001,96.70666666666666
24,1.1300000000000003,16.913333333333334
143,1.1100000000000003,84.50666666666666
12,0.9000000000000001,15.886666666666667
33,0.8,78.66
60,0.8600000000000001,95.11333333333333
155,0.8800000000000001,98.34
189,0.9100000000000001,98.55333333333333
46,1.1200000000000003,30.35333333333333
128,0.9200000000000002,97.79333333333334
35,1.0000000000000002,34.96
144,0.81,98.58666666666667
30,1.1600000000000004,18.906666666666666
10,0.9200000000000002,12.426666666666666
185,0.8700000000000001,98.58666666666667
193,1.0300000000000002,97.73333333333333
155,0.8900000000000001,98.32666666666667
118,0.8200000000000001,98.39333333333333
55,0.8800000000000001,89.86
41,0.9000000000000001,61.333333333333336
151,0.9700000000000002,97.74666666666667
12,0.9900000000000002,12.693333333333333
50,1.0100000000000002,48.24
63,0.8400000000000001,96.45333333333333
159,0.8300000000000001,98.62
56,0.9100000000000001,82.1
118,1.1000000000000003,75.47333333333333
146,0.9700000000000002,97.66
25,1.0600000000000003,21.08
121,0.9900000000000002,95.58
112,1.1800000000000004,53.78
187,1.1800000000000004,84.20666666666666
153,0.9700000000000002,97.69333333333333
144,0.8200000000000001,98.67333333333333
170,1.0800000000000003,96.09333333333333
159,1.1400000000000003,84.28666666666666
108,0.8200000000000001,98.38
87,1.0000000000000002,85.30666666666667
47,0.9700000000000002,52.973333333333336
102,1.1000000000000003,67.74
191,0.8300000000000001,98.72
127,0.9800000000000002,97.01333333333334
41,1.0100000000000002,39.32
82,1.0700000000000003,60.846666666666664
10,0.9300000000000002,11.813333333333333
29,0.8,67.53333333333333
97,1.0900000000000003,66.22666666666667
44,1.1300000000000003,28.34
186,0.9400000000000002,98.38
122,1.0100000000000002,95.05333333333333
66,1.0100000000000002,62.89333333333333
29,0.9500000000000002,34.89333333333333
10,1.0800000000000003,8.66
127,0.8300000000000001,98.45333333333333
27,1.0600000000000003,22.166666666666668
36,1.0800000000000003,27.293333333333333
162,0.8300000000000001,98.58
159,1.0400000000000003,97.05333333333333
13,0.9700000000000002,14.26
30,0.9800000000000002,31.28
56,0.8300000000000001,95.77333333333333
172,1.0100000000000002,97.44
96,0.9600000000000002,94.8
160,1.1100000000000003,90.64
113,1.0200000000000002,93.16
160,0.9000000000000001,98.50666666666666
107,1.1000000000000003,68.89333333333333
95,1.1400000000000003,53.093333333333334
53,0.9500000000000002,64.56
105,0.9600000000000002,96.02
22,1.0400000000000003,19.513333333333332
114,0.9000000000000001,97.88666666666667
138,0.9500000000000002,97.86
168,1.1300000000000003,89.88666666666667
166,1.0300000000000002,97.13333333333334
158,1.1000000000000003,91.6
140,1.0400000000000003,95.27333333333333
193,1.1400000000000003,92.32
65,1.1500000000000004,38.82
183,0.9100000000000001,98.43333333333334
88,0.9700000000000002,92.21333333333334
37,1.1000000000000003,26.46
11,0.9000000000000001,14.74
65,0.9900000000000002,67.10666666666667
23,1.0100000000000002,23.0
42,0.9200000000000002,58.28
44,1.0800000000000003,33.13333333333333
89,0.9400000000000002,94.88
48,0.9100000000000001,70.14
166,1.0100000000000002,97.86666666666666
161,0.9500000000000002,97.99333333333334
58,1.1000000000000003,39.82666666666667
155,0.9300000000000002,98.19333333333333
22,0.9400000000000002,27.42
89,0.8700000000000001,97.33333333333333
14,1.1700000000000004,9.5
99,0.9900000000000002,92.72666666666667
27,1.1100000000000003,19.453333333333333
133,0.9900000000000002,96.79333333333334
59,1.1700000000000004,32.53333333333333
114,0.9500000000000002,97.30666666666667
95,1.1800000000000004,47.92666666666667
58,0.8500000000000001,94.55333333333333
72,0.8900000000000001,95.54
195,0.9600000000000002,98.34
86,1.1900000000000004,42.04666666666667
97,1.1400000000000003,55.846666666666664
164,0.8500000000000001,98.50666666666666
40,1.0600000000000003,32.5
139,0.8600000000000001,98.48
158,1.1500000000000004,81.34
41,0.8500000000000001,78.10666666666667
84,1.0000000000000002,83.1
130,0.9500000000000002,97.62
44,0.9100000000000001,63.48
131,0.9200000000000002,97.70666666666666
114,1.1700000000000004,57.76
53,0.8500000000000001,92.8
84,1.1800000000000004,43.36666666666667
136,0.8300000000000001,98.52666666666667
45,0.9200000000000002,62.593333333333334
42,1.0800000000000003,30.9
143,1.1900000000000004,64.24666666666667
38,0.9300000000000002,49.68666666666667
122,1.0400000000000003,92.42666666666666
108,0.8,98.5
54,1.0300000000000002,48.22666666666667
38,1.0100000000000002,35.94
70,0.8400000000000001,97.00666666666666
15,1.1300000000000003,10.966666666666667
50,0.9100000000000001,73.72
129,0.9500000000000002,97.68666666666667
176,0.8700000000000001,98.52
195,0.8300000000000001,98.72666666666667
105,0.9100000000000001,97.74
24,0.8600000000000001,40.58
72,1.0700000000000003,54.68666666666667
166,0.8800000000000001,98.47333333333333
104,0.8700000000000001,98.08
121,1.1500000000000004,64.98
60,1.0900000000000003,42.46666666666667
38,0.8700000000000001,65.28
183,0.8400000000000001,98.70666666666666
134,0.8,98.58666666666667
77,0.9900000000000002,80.16666666666667
102,1.1100000000000003,63.49333333333333
19,0.81,38.00666666666667
184,0.9900000000000002,97.84
34,0.8900000000000001,52.44
90,0.8700000000000001,97.59333333333333
173,0.9400000000000002,98.17333333333333
163,0.9800000000000002,97.71333333333334
98,1.0200000000000002,87.60666666666667
25,1.0200000000000002,23.833333333333332
127,0.9500000000000002,97.45333333333333
88,0.9400000000000002,95.81333333333333
26,0.8400000000000001,50.093333333333334
189,0.8500000000000001,98.61333333333333
127,1.0400000000000003,93.49333333333334
116,0.8700000000000001,98.24
197,1.1600000000000004,90.79333333333334
23,1.0700000000000003,19.06
57,1.0100000000000002,55.0
44,1.1900000000000004,24.3
84,1.1500000000000004,46.82
199,1.0600000000000003,97.32
198,1.0400000000000003,97.76666666666667
196,0.8900000000000001,98.66
64,1.1400000000000003,38.406666666666666
121,1.0900000000000003,82.52
150,1.1800000000000004,69.44666666666667
152,1.1700000000000004,73.66666666666667
182,0.9400000000000002,98.42
145,0.9800000000000002,97.61333333333333
105,0.8800000000000001,98.03333333333333
108,1.1200000000000003,64.24
174,1.0300000000000002,97.32666666666667
32,0.9700000000000002,35.13333333333333
130,0.9400000000000002,97.68666666666667
154,1.1200000000000003,86.54
179,0.8600000000000001,98.51333333333334
160,0.9100000000000001,98.22666666666667
122,0.8300000000000001,98.5
102,1.0600000000000003,78.02
86,0.8800000000000001,97.28
187,0.9000000000000001,98.48666666666666
133,0.9000000000000001,98.17333333333333
63,0.9300000000000002,85.39333333333333
35,0.9300000000000002,44.6
82,1.1600000000000004,44.46666666666667
46,1.1800000000000004,26.19333333333333
148,1.1800000000000004,68.59333333333333
185,0.9700000000000002,97.98666666666666
37,0.8,87.08666666666667
115,1.0300000000000002,91.46666666666667
20,0.8600000000000001,32.48
137,1.1000000000000003,85.69333333333333
33,1.0200000000000002,30.953333333333333
85,0.9100000000000001,96.26666666666667
153,0.9300000000000002,98.28
97,0.8800000000000001,97.73333333333333
102,0.8800000000000001,97.86
184,0.8800000000000001,98.57333333333334
146,1.0600000000000003,95.10666666666667
149,1.0100000000000002,97.25333333333333
54,0.8,96.82666666666667
195,1.1600000000000004,90.04666666666667
17,0.8600000000000001,26.033333333333335
102,0.9500000000000002,96.44666666666667
89,0.8300000000000001,97.98
164,0.9200000000000002,98.24666666666667
50,0.8500000000000001,90.71333333333334
171,1.0600000000000003,96.23333333333333
95,1.0900000000000003,65.02666666666667
184,0.9300000000000002,98.34
31,0.8400000000000001,60.06
173,0.8200000000000001,98.68
123,0.8700000000000001,98.3
146,1.1000000000000003,88.93333333333334
78,0.8400000000000001,97.40666666666667
80,1.0600000000000003,63.27333333333333
98,0.8900000000000001,97.78
13,1.1900000000000004,8.426666666666666
107,0.81,98.19333333333333
111,1.1300000000000003,63.74
90,1.1700000000000004,46.946666666666665
37,1.1200000000000003,25.5
188,0.8900000000000001,98.38
148,1.1300000000000003,81.83333333333333
78,0.9400000000000002,91.48
143,1.0200000000000002,96.44
92,1.0300000000000002,79.67333333333333
186,0.81,98.76
192,0.8,98.72666666666667
16,1.0300000000000002,15.353333333333333
30,0.9600000000000002,34.21333333333333
76,1.0700000000000003,57.53333333333333
62,1.0500000000000003,51.593333333333334
63,1.0700000000000003,48.193333333333335
117,1.0900000000000003,79.5
90,1.0800000000000003,64.31333333333333
166,1.1200000000000003,90.24666666666667
147,1.1100000000000003,87.51333333333334
170,1.1300000000000003,89.6
161,0.8600000000000001,98.60666666666667
52,1.1500000000000004,31.82
111,1.1600000000000004,57.84
75,0.9300000000000002,92.82
63,1.0900000000000003,44.75333333333333
67,0.8400000000000001,97.03333333333333
55,0.8300000000000001,95.83333333333333
41,0.9800000000000002,43.92666666666667
169,0.9400000000000002,98.24666666666667
37,1.0200000000000002,34.13333333333333
157,0.8600000000000001,98.58
99,1.1100000000000003,63.0
142,0.8400000000000001,98.55333333333333
126,0.8500000000000001,98.47333333333333
130,1.0300000000000002,94.79333333333334
54,1.1600000000000004,32.04666666666667
29,1.0700000000000003,23.013333333333332
123,1.0700000000000003,87.68
154,0.81,98.57333333333334
106,1.1200000000000003,63.486666666666665
184,1.0400000000000003,97.27333333333333
105,1.1300000000000003,60.63333333333333
106,1.0900000000000003,71.61333333333333
141,0.8700000000000001,98.34666666666666
170,1.1400000000000003,88.04
198,1.1000000000000003,95.89333333333333
173,1.0700000000000003,95.97333333333333
129,1.0600000000000003,91.24
46,1.1900000000000004,24.78
185,0.8300000000000001,98.64
91,0.9700000000000002,92.26666666666667
123,0.8300000000000001,98.66
78,0.81,97.9
179,1.1600000000000004,85.83333333333333
180,0.81,98.78
178,0.9400000000000002,98.35333333333334
115,1.0900000000000003,78.0
70,0.81,97.70666666666666
83,1.1300000000000003,49.08
170,1.1600000000000004,83.58
194,1.1400000000000003,93.30666666666667
26,1.1300000000000003,18.046666666666667
69,1.1800000000000004,36.18
150,1.0500000000000003,95.18
134,1.1100000000000003,81.65333333333334
30,1.1500000000000004,19.02
51,0.8800000000000001,85.25333333333333
54,0.9600000000000002,63.54666666666667
115,1.1800000000000004,54.82
188,0.8200000000000001,98.7
79,1.1300000000000003,47.586666666666666
150,1.0600000000000003,95.05333333333333
141,0.9700000000000002,97.4
167,1.1300000000000003,88.50666666666666
125,0.8300000000000001,98.44666666666667
16,0.9100000000000001,21.786666666666665
158,1.1600000000000004,79.42666666666666
52,0.9900000000000002,53.71333333333333
172,0.8600000000000001,98.56666666666666
57,0.8,97.08666666666667
25,0.9900000000000002,25.46
190,1.1200000000000003,94.15333333333334
18,1.1300000000000003,12.98
180,0.9100000000000001,98.52
51,1.0700000000000003,39.04
67,1.0700000000000003,51.48
120,0.8,98.44666666666667
128,1.1800000000000004,60.913333333333334
177,0.9300000000000002,98.14
120,1.0700000000000003,86.26666666666667
92,0.9900000000000002,91.47333333333333
193,1.0200000000000002,97.84
197,0.8800000000000001,98.61333333333333
159,0.8200000000000001,98.60666666666667
101,0.8500000000000001,97.94666666666667
97,0.8500000000000001,98.0
105,1.1700000000000004,53.14666666666667
104,0.8900000000000001,97.78666666666666
21,0.9100000000000001,28.24
85,1.1000000000000003,55.56
150,0.8300000000000001,98.64666666666666
154,0.9700000000000002,97.9
54,0.9400000000000002,69.61333333333333
165,0.9700000000000002,98.1
135,0.8600000000000001,98.33333333333333
162,1.0400000000000003,97.02666666666667
136,1.1500000000000004,71.82666666666667
148,0.8,98.64666666666666
134,1.0200000000000002,95.64666666666666
193,0.8,98.81333333333333
156,0.81,98.75333333333333
61,0.8900000000000001,91.60666666666667
14,0.9900000000000002,14.26
73,0.9500000000000002,87.44
20,1.0200000000000002,18.233333333333334
93,1.1700000000000004,47.56666666666667
57,1.0900000000000003,40.71333333333333
92,0.81,98.16666666666667
78,1.0400000000000003,65.96666666666667
114,0.81,98.44
122,1.1800000000000004,58.24
133,0.8700000000000001,98.25333333333333
165,1.0900000000000003,93.97333333333333
54,1.0200000000000002,50.14
64,1.1100000000000003,41.77333333333333
43,1.1900000000000004,23.19333333333333
183,1.0700000000000003,96.45333333333333
174,0.9200000000000002,98.46
88,1.1000000000000003,57.986666666666665
175,1.0200000000000002,97.5
69,0.9700000000000002,77.19333333333333
195,0.8400000000000001,98.62666666666667
146,1.1200000000000003,84.21333333333334
94,0.81,98.15333333333334
87,1.1500000000000004,48.233333333333334
23,0.9200000000000002,30.066666666666666
39,1.0900000000000003,28.26
52,0.9100000000000001,76.79333333333334
108,1.0200000000000002,91.41333333333333
176,0.9600000000000002,97.93333333333334
161,0.9000000000000001,98.22666666666667
135,1.1700000000000004,65.46666666666667
102,1.1600000000000004,53.08
32,1.1900000000000004,18.293333333333333
37,1.0600000000000003,30.686666666666667
168,1.0900000000000003,94.25333333333333
169,0.9900000000000002,97.99333333333334
28,1.0300000000000002,26.0
172,1.0300000000000002,97.21333333333334
28,1.1300000000000003,19.3
122,1.1500000000000004,65.12666666666667
142,1.1700000000000004,69.13333333333334
70,0.9100000000000001,93.13333333333334
44,0.8400000000000001,87.37333333333333
120,0.8200000000000001,98.40666666666667
33,0.9600000000000002,38.86666666666667
45,0.9300000000000002,59.24
43,0.8400000000000001,86.54
36,1.1700000000000004,21.726666666666667
196,1.0900000000000003,96.20666666666666
60,0.9700000000000002,68.2
93,0.8600000000000001,97.91333333333333
107,1.1400000000000003,59.693333333333335
171,0.8800000000000001,98.42666666666666
53,0.8600000000000001,91.40666666666667
98,1.0300000000000002,84.62666666666667
154,0.9400000000000002,98.28
61,0.9000000000000001,90.02666666666667
95,1.0300000000000002,82.22666666666667
60,1.1300000000000003,37.92
160,0.8200000000000001,98.68666666666667
183,0.9000000000000001,98.56666666666666
18,1.1100000000000003,13.446666666666667
103,1.0100000000000002,90.67333333333333
57,1.1900000000000004,29.066666666666666
117,1.1100000000000003,72.81333333333333
24,1.1500000000000004,15.773333333333333
187,0.9400000000000002,98.42666666666666
63,0.8900000000000001,92.92666666666666
169,0.81,98.68666666666667
91,1.0100000000000002,85.11333333333333
14,1.0200000000000002,12.96
165,0.8400000000000001,98.65333333333334
12,1.0700000000000003,10.426666666666666
43,1.0300000000000002,37.78666666666667
154,1.0300000000000002,96.1
75,1.1200000000000003,47.36666666666667
104,1.1800000000000004,52.093333333333334
178,0.9100000000000001,98.42
84,0.8400000000000001,97.65333333333334
93,0.9400000000000002,95.72666666666667
156,0.9800000000000002,97.74
176,1.0800000000000003,96.48
58,1.0300000000000002,50.82
32,1.0200000000000002,29.713333333333335
160,0.9600000000000002,98.06666666666666
11,1.0700000000000003,9.433333333333334
114,1.0600000000000003,85.37333333333333
43,1.0100000000000002,41.093333333333334
62,0.8200000000000001,97.04666666666667
152,0.8,98.54666666666667
36,1.1900000000000004,20.326666666666668
13,1.1200000000000003,9.86
76,0.8500000000000001,97.34666666666666
104,1.1600000000000004,54.42666666666667
61,1.0000000000000002,60.093333333333334
34,1.0700000000000003,27.066666666666666
11,0.9500000000000002,12.806666666666667
165,1.1900000000000004,73.54666666666667
128,1.0700000000000003,90.11333333333333
34,1.1400000000000003,22.48
77,1.1200000000000003,47.45333333333333
160,0.8900000000000001,98.35333333333334
116,1.0900000000000003,78.58666666666667
45,1.1100000000000003,30.8
22,0.9000000000000001,30.14
197,1.1300000000000003,93.84666666666666
152,1.0600000000000003,95.02666666666667
183,1.0100000000000002,97.72666666666667
126,0.9500000000000002,97.80666666666667
47,0.9600000000000002,53.84
186,0.9300000000000002,98.45333333333333
111,0.8500000000000001,98.28
82,1.1200000000000003,50.92666666666667
101,1.0300000000000002,86.45333333333333
52,1.1900000000000004,28.326666666666668
104,0.9900000000000002,93.96
19,0.8400000000000001,32.68666666666667
124,0.9500000000000002,97.32
184,0.8900000000000001,98.60666666666667
161,1.0700000000000003,94.98666666666666
164,1.1600000000000004,81.19333333333333
138,0.81,98.54
78,0.8300000000000001,97.79333333333334
116,0.8900000000000001,97.75333333333333
118,0.9500000000000002,97.48666666666666
12,1.1000000000000003,9.52
154,1.0800000000000003,93.76
25,0.8700000000000001,40.626666666666665
72,1.1500000000000004,41.8
119,0.8300000000000001,98.5
36,1.1500000000000004,22.28
29,1.0800000000000003,22.326666666666668
147,0.8200000000000001,98.63333333333334
162,1.1500000000000004,83.07333333333334
80,0.8300000000000001,97.72666666666667
102,0.8700000000000001,97.84666666666666
107,1.0100000000000002,92.25333333333333
12,1.1900000000000004,7.826666666666667
168,0.9800000000000002,97.98666666666666
179,0.8400000000000001,98.63333333333334
190,0.81,98.72666666666667
96,0.8,98.36666666666666
60,0.8900000000000001,91.8
105,0.8900000000000001,97.91333333333333
156,1.0300000000000002,96.94
140,0.9100000000000001,98.08
192,0.8900000000000001,98.68666666666667
61,1.0200000000000002,56.14
99,0.9400000000000002,96.54666666666667
71,1.0000000000000002,71.57333333333334
128,0.8,98.66666666666667
87,0.9100000000000001,96.52666666666667
120,1.1500000000000004,63.946666666666665
147,1.1800000000000004,68.62
111,0.9300000000000002,97.35333333333334
40,1.0500000000000003,33.653333333333336
23,0.8900000000000001,32.986666666666665
67,0.9300000000000002,88.51333333333334
146,1.0400000000000003,95.58666666666667
180,1.0800000000000003,95.87333333333333
164,0.8800000000000001,98.43333333333334
105,1.0500000000000003,83.50666666666666
171,1.1400000000000003,88.04666666666667
99,0.9300000000000002,96.88666666666667
96,1.1200000000000003,58.38
169,1.1500000000000004,85.50666666666666
24,1.0100000000000002,23.866666666666667
153,1.0900000000000003,92.40666666666667
85,0.9800000000000002,90.12666666666667
52,0.8200000000000001,95.15333333333334
18,0.9800000000000002,19.393333333333334
86,1.1100000000000003,55.04
167,0.8200000000000001,98.56666666666666
165,1.0600000000000003,96.19333333333333
198,1.1500000000000004,92.45333333333333
40,1.0800000000000003,30.753333333333334
153,0.9100000000000001,98.22666666666667
151,0.9800000000000002,97.72666666666667
100,1.1600000000000004,52.833333333333336
175,1.1000000000000003,94.36666666666666
46,0.9300000000000002,61.093333333333334
187,0.9200000000000002,98.34666666666666
126,0.9800000000000002,97.0
115,0.9600000000000002,96.78
30,1.0100000000000002,28.586666666666666
73,1.1400000000000003,42.9
17,1.0800000000000003,13.36
126,0.9700000000000002,97.32666666666667
63,1.0100000000000002,60.013333333333335
196,0.9900000000000002,98.13333333333334
38,0.9400000000000002,47.3
54,0.81,96.14666666666666
28,1.0500000000000003,24.1
65,0.9300000000000002,85.14666666666666
75,1.1000000000000003,50.24
123,0.9300000000000002,97.59333333333333
185,1.0600000000000003,97.11333333333333
102,0.9300000000000002,96.83333333333333
167,1.0500000000000003,96.3
199,1.0900000000000003,96.24
77,1.0100000000000002,73.06
80,1.0300000000000002,69.00666666666666
18,0.8400000000000001,31.613333333333333
80,1.0500000000000003,64.32666666666667
78,0.9500000000000002,92.19333333333333
130,0.8700000000000001,98.45333333333333
13,0.8400000000000001,20.773333333333333
163,1.0100000000000002,97.67333333333333
97,0.9700000000000002,94.67333333333333
190,0.9800000000000002,97.99333333333334
103,0.8200000000000001,98.37333333333333
167,0.8500000000000001,98.67333333333333
79,1.0700000000000003,58.553333333333335
165,1.1800000000000004,75.40666666666667
58,0.8300000000000001,96.02
144,1.1600000000000004,71.72
183,0.8700000000000001,98.56
24,0.8400000000000001,44.413333333333334
181,1.0300000000000002,97.46666666666667
187,0.8900000000000001,98.5
181,1.0700000000000003,96.13333333333334
82,1.1300000000000003,49.14
30,1.1100000000000003,21.173333333333332
82,0.8200000000000001,98.06
73,1.0900000000000003,50.473333333333336
74,0.9400000000000002,91.02
156,1.0100000000000002,97.46
89,1.0300000000000002,76.84666666666666
78,1.0800000000000003,57.89333333333333
34,0.8,79.82666666666667
183,0.9400000000000002,98.39333333333333
70,1.1500000000000004,40.413333333333334
76,1.1200000000000003,48.31333333333333
190,1.0800000000000003,96.14
30,1.0400000000000003,26.493333333333332
34,0.9600000000000002,39.32
179,1.0800000000000003,95.84666666666666
34,0.8800000000000001,54.88
197,1.1500000000000004,92.4
163,0.9000000000000001,98.32
176,0.8400000000000001,98.56666666666666
65,0.8200000000000001,97.48
82,0.81,97.60666666666667
97,0.9100000000000001,97.60666666666667
199,1.0200000000000002,97.80666666666667
156,0.9500000000000002,98.05333333333333
117,0.8600000000000001,98.22666666666667
27,1.1500000000000004,17.566666666666666
123,1.0300000000000002,94.04666666666667
30,0.8800000000000001,47.666666666666664
173,0.9100000000000001,98.44666666666667
86,0.9800000000000002,89.33333333333333
67,0.9700000000000002,75.74666666666667
174,1.1900000000000004,76.18666666666667
156,0.8300000000000001,98.63333333333334
102,0.8200000000000001,98.29333333333334
21,1.1200000000000003,15.253333333333334
100,1.1300000000000003,58.84
180,0.8300000000000001,98.6
142,0.9900000000000002,97.3
131,1.0400000000000003,94.82
95,0.8,98.30666666666667
175,0.9100000000000001,98.24666666666667
71,0.9100000000000001,94.01333333333334
127,0.8400000000000001,98.47333333333333
23,0.9800000000000002,24.7
174,0.9800000000000002,97.96666666666667
69,0.8800000000000001,95.58666666666667
181,0.8700000000000001,98.5
126,1.1400000000000003,69.68666666666667
41,1.1200000000000003,27.033333333333335
55,1.1000000000000003,38.446666666666665
19,0.8200000000000001,36.68
63,1.1300000000000003,39.086666666666666
122,1.1300000000000003,70.32666666666667
56,1.0400000000000003,48.20666666666666
162,0.9200000000000002,98.32666666666667
188,0.8500000000000001,98.66666666666667
119,0.9600000000000002,97.14
174,1.0000000000000002,97.68
44,0.9700000000000002,49.50666666666667
196,1.1800000000000004,87.37333333333333
191,1.0900000000000003,96.3
44,0.9200000000000002,60.94
78,0.9300000000000002,93.22
73,1.0700000000000003,54.94
125,0.8800000000000001,98.09333333333333
54,1.0500000000000003,44.74666666666667
134,1.1400000000000003,72.59333333333333
157,0.9200000000000002,98.32666666666667
132,0.9900000000000002,96.99333333333334
48,0.8,94.94
23,1.1900000000000004,13.933333333333334
42,0.8600000000000001,76.96
81,1.1400000000000003,47.85333333333333
44,1.0500000000000003,36.72
68,0.8900000000000001,94.23333333333333
57,0.8300000000000001,95.92
10,1.0100000000000002,9.853333333333333
165,0.9800000000000002,97.82666666666667
68,1.0500000000000003,55.74
82,1.0400000000000003,69.37333333333333
89,0.9600000000000002,93.80666666666667
124,0.9300000000000002,97.80666666666667
78,0.9800000000000002,83.96666666666667
31,1.0800000000000003,23.76
42,1.0100000000000002,40.17333333333333
92,1.0500000000000003,74.00666666666666
91,1.0900000000000003,62.1
146,0.9100000000000001,98.29333333333334
130,0.9300000000000002,98.07333333333334
109,1.1600000000000004,56.70666666666666
171,0.9300000000000002,98.44
144,0.9400000000000002,97.9
147,0.9600000000000002,97.72
137,0.9000000000000001,98.21333333333334
119,0.8600000000000001,98.42
36,0.8700000000000001,62.18666666666667
27,1.1200000000000003,18.993333333333332
175,1.0300000000000002,97.73333333333333
151,0.9000000000000001,98.38
182,0.8,98.77333333333333
55,1.0400000000000003,47.92
100,0.8300000000000001,98.05333333333333
130,0.9900000000000002,96.66
89,1.0700000000000003,67.18
117,0.8500000000000001,98.49333333333334
124,1.0400000000000003,92.53333333333333
189,0.8300000000000001,98.74
112,0.9400000000000002,97.16
22,1.1400000000000003,14.893333333333333
129,1.1900000000000004,59.72666666666667
79,1.0500000000000003,62.553333333333335
154,0.8700000000000001,98.48666666666666
163,1.0200000000000002,97.42666666666666
44,1.1100000000000003,30.4
144,0.9300000000000002,98.16666666666667
92,0.9800000000000002,92.38666666666667
27,1.0400000000000003,23.773333333333333
83,1.1400000000000003,48.43333333333333
148,0.8400000000000001,98.52
174,0.8400000000000001,98.62666666666667
128,0.8600000000000001,98.36
74,1.1200000000000003,46.46
175,0.9300000000000002,98.36
32,1.0900000000000003,24.153333333333332
197,0.9000000000000001,98.63333333333334
31,0.8800000000000001,49.06666666666667
178,1.1600000000000004,85.15333333333334
88,1.1300000000000003,52.42
41,0.8700000000000001,70.2
59,1.0600000000000003,47.46
181,1.0800000000000003,96.71333333333334
28,0.9000000000000001,40.38666666666666
138,0.8700000000000001,98.49333333333334
148,1.0100000000000002,97.06666666666666
163,0.8600000000000001,98.65333333333334
56,0.9800000000000002,60.88
107,0.8500000000000001,98.12
20,1.0100000000000002,19.28
135,1.0200000000000002,95.96
151,1.1700000000000004,72.37333333333333
99,0.8900000000000001,97.82666666666667
66,1.1900000000000004,33.62
79,0.9500000000000002,90.82
24,0.8900000000000001,35.06
150,1.0300000000000002,96.58
108,1.1100000000000003,67.72
134,0.8600000000000001,98.42666666666666
58,1.0900000000000003,42.06
37,0.9600000000000002,42.9
169,0.9300000000000002,98.41333333333333
154,0.8200000000000001,98.58666666666667
16,1.0900000000000003,12.173333333333334
31,0.8,72.60666666666667
186,0.8200000000000001,98.64666666666666
60,1.1000000000000003,40.586666666666666
161,1.0100000000000002,97.16666666666667
56,0.9200000000000002,78.90666666666667
58,0.9700000000000002,65.46
107,1.0500000000000003,85.13333333333334
33,0.81,74.64666666666666
194,0.8900000000000001,98.46
174,1.1700000000000004,80.9
176,1.1800000000000004,81.18666666666667
151,0.9100000000000001,98.2
188,1.0600000000000003,97.13333333333334
150,1.0900000000000003,91.18
97,0.8600000000000001,98.06
45,0.81,93.94
82,1.0800000000000003,58.79333333333334
86,0.9400000000000002,94.38
102,1.0100000000000002,91.04666666666667
127,0.9100000000000001,97.83333333333333
83,0.9000000000000001,96.52666666666667
149,0.8300000000000001,98.57333333333334
128,0.9500000000000002,97.11333333333333
34,1.1500000000000004,21.526666666666667
12,1.1200000000000003,9.073333333333334
63,1.1900000000000004,32.43333333333333
92,1.1200000000000003,56.88
97,1.1300000000000003,57.77333333333333
74,0.8600000000000001,96.68
163,1.0900000000000003,94.2
119,0.9200000000000002,97.64
127,1.1700000000000004,62.1
66,0.9800000000000002,71.29333333333334
101,1.0800000000000003,72.22
72,1.0300000000000002,63.93333333333333
38,0.9700000000000002,42.846666666666664
188,1.0000000000000002,97.85333333333334
157,0.9600000000000002,97.88666666666667
197,1.0700000000000003,97.2
14,1.1300000000000003,10.533333333333333
82,1.1100000000000003,53.3
90,1.0400000000000003,74.58
28,1.1900000000000004,16.66
65,1.0000000000000002,65.55333333333333
176,1.1400000000000003,89.39333333333333
39,1.0500000000000003,32.49333333333333
120,1.1000000000000003,76.82
57,1.0700000000000003,43.446666666666665
10,1.0400000000000003,9.44
114,0.8300000000000001,98.36
144,1.0900000000000003,90.34
104,1.1300000000000003,60.986666666666665
148,0.9300000000000002,98.06666666666666
56,1.1200000000000003,36.526666666666664
145,0.9200000000000002,98.02666666666667
128,0.8300000000000001,98.55333333333333
158,0.9300000000000002,97.87333333333333
138,0.8800000000000001,98.18666666666667
95,0.9700000000000002,93.83333333333333
23,1.0400000000000003,20.04
116,1.1600000000000004,60.233333333333334
179,1.1900000000000004,78.6
120,0.8800000000000001,97.94
114,1.0200000000000002,92.54
106,1.1300000000000003,63.04666666666667
199,0.8600000000000001,98.66666666666667
129,0.9700000000000002,97.34666666666666
112,0.9700000000000002,96.17333333333333
121,1.1200000000000003,71.89333333333333
185,0.8200000000000001,98.74666666666667
67,0.9200000000000002,90.28666666666666
59,0.8400000000000001,96.1
65,0.9700000000000002,74.64
174,0.8300000000000001,98.57333333333334
79,1.1200000000000003,49.75333333333333
103,1.0300000000000002,86.84
35,1.0800000000000003,26.68
69,1.1900000000000004,35.92
176,1.0500000000000003,97.04666666666667
95,0.9100000000000001,97.03333333333333
135,0.9600000000000002,97.5
81,1.1200000000000003,50.3
46,0.8,94.63333333333334
123,1.0000000000000002,95.25333333333333
155,1.1300000000000003,84.77333333333333
34,1.1100000000000003,24.68
25,1.0400000000000003,21.986666666666668
109,1.0400000000000003,87.85333333333334
139,0.9800000000000002,97.61333333333333
149,0.9100000000000001,98.32
110,0.9000000000000001,97.84666666666666
151,0.9400000000000002,98.13333333333334
192,0.9100000000000001,98.50666666666666
104,1.0500000000000003,81.36666666666666
157,0.8,98.52666666666667
198,0.8800000000000001,98.6
90,0.8,98.27333333333333
16,1.1300000000000003,11.686666666666667
180,1.0700000000000003,96.62
186,1.1000000000000003,95.29333333333334
52,1.0800000000000003,38.88
11,0.9100000000000001,13.406666666666666
150,0.9800000000000002,97.26
15,1.1600000000000004,10.033333333333333
172,1.1800000000000004,78.39333333333333
134,1.1200000000000003,78.46
168,0.81,98.74
160,1.1400000000000003,84.84666666666666
181,0.8500000000000001,98.58
166,0.8600000000000001,98.5
40,0.9700000000000002,44.193333333333335
34,1.0500000000000003,28.733333333333334
130,1.0500000000000003,92.65333333333334
95,1.1500000000000004,52.94
154,1.1100000000000003,89.06
66,0.8500000000000001,96.30666666666667
94,0.9600000000000002,94.46
125,1.1500000000000004,67.62
178,0.8700000000000001,98.47333333333333
112,1.1700000000000004,56.093333333333334
77,1.1600000000000004,42.68666666666667
57,0.8200000000000001,96.26
157,0.8200000000000001,98.58666666666667
160,0.8300000000000001,98.64666666666666
142,1.0300000000000002,95.88666666666667
68,1.0700000000000003,51.153333333333336
143,1.0700000000000003,92.15333333333334
174,1.0500000000000003,97.1
163,1.0600000000000003,96.18
142,0.9100000000000001,98.28
161,1.0000000000000002,97.42
149,1.1700000000000004,71.84666666666666
151,0.9300000000000002,98.06666666666666
127,1.1600000000000004,64.52666666666667
108,0.8300000000000001,98.33333333333333
28,1.1100000000000003,19.96
194,0.9400000000000002,98.26
188,1.0400000000000003,97.31333333333333
97,0.9800000000000002,93.83333333333333
35,1.0500000000000003,29.36
170,1.1100000000000003,92.52666666666667
180,1.0200000000000002,97.73333333333333
190,1.1600000000000004,88.68
53,1.0600000000000003,42.14
50,1.0400000000000003,43.82666666666667
112,0.8200000000000001,98.36
31,1.0900000000000003,23.573333333333334
166,1.1300000000000003,88.42
15,0.81,28.24
51,0.9000000000000001,80.2
77,0.8600000000000001,96.98666666666666
36,0.8600000000000001,64.1
75,1.0500000000000003,61.06666666666667
139,1.1900000000000004,62.75333333333333
137,1.0900000000000003,87.55333333333333
79,1.0600000000000003,61.71333333333333
47,1.0900000000000003,34.14666666666667
174,0.9700000000000002,98.02
30,1.0900000000000003,22.72
178,0.8800000000000001,98.49333333333334
187,0.81,98.74666666666667
100,0.9600000000000002,95.54666666666667
160,1.0900000000000003,93.07333333333334
144,1.0100000000000002,96.78666666666666
170,1.0900000000000003,94.34666666666666
146,0.9500000000000002,97.83333333333333
137,0.9600000000000002,97.34
182,1.0600000000000003,96.76
103,0.8500000000000001,98.26666666666667
180,1.1500000000000004,87.91333333333333
166,0.9700000000000002,98.24
41,0.8,91.8
39,1.0400000000000003,32.88666666666666
160,0.8,98.72666666666667
167,0.8900000000000001,98.48666666666666
178,1.0900000000000003,95.95333333333333
173,1.1200000000000003,91.42
149,0.9900000000000002,97.55333333333333
172,0.8800000000000001,98.48666666666666
57,0.9500000000000002,70.94666666666667
90,0.8800000000000001,97.53333333333333
126,0.8800000000000001,98.25333333333333
181,0.8800000000000001,98.48
100,1.1000000000000003,64.68
156,1.1300000000000003,86.35333333333334
112,1.0200000000000002,92.91333333333333
93,0.8500000000000001,97.76666666666667
94,0.9900000000000002,90.67333333333333
131,1.0700000000000003,90.29333333333334
89,0.8200000000000001,98.04666666666667
50,0.9700000000000002,56.84
182,0.9800000000000002,98.16666666666667
22,0.8800000000000001,33.53333333333333
96,1.0100000000000002,88.88666666666667
18,0.9200000000000002,23.24
116,1.0600000000000003,86.1
192,0.8400000000000001,98.72666666666667
11,0.9200000000000002,13.293333333333333
48,1.0400000000000003,41.18
160,0.8700000000000001,98.61333333333333
108,0.9100000000000001,97.54
121,0.9200000000000002,97.91333333333333
47,1.1300000000000003,29.78
35,0.81,79.04666666666667
86,0.8300000000000001,97.84666666666666
138,0.8200000000000001,98.46666666666667
28,0.9100000000000001,38.52
125,0.8400000000000001,98.23333333333333
21,0.8,44.81333333333333
184,1.0500000000000003,96.94
56,1.0500000000000003,45.43333333333333
32,0.9500000000000002,38.053333333333335
138,0.8400000000000001,98.52
191,1.1500000000000004,90.48666666666666
39,0.8900000000000001,61.24666666666667
101,0.8200000000000001,98.35333333333334
157,1.1800000000000004,72.06
148,1.0600000000000003,95.11333333333333
190,1.0600000000000003,96.74666666666667
169,1.0300000000000002,96.82666666666667
143,0.9400000000000002,97.91333333333333
87,0.9400000000000002,94.80666666666667
134,1.0000000000000002,96.64
167,1.0300000000000002,97.41333333333333
115,0.8400000000000001,98.36666666666666
134,0.8700000000000001,98.20666666666666
17,1.1300000000000003,12.013333333333334
32,0.9000000000000001,46.18
126,1.0100000000000002,96.06666666666666
121,0.9800000000000002,96.14
67,0.81,97.53333333333333
12,0.8600000000000001,18.033333333333335
117,1.1900000000000004,54.36666666666667
77,1.1800000000000004,38.9
185,0.9500000000000002,98.4
62,0.8800000000000001,93.79333333333334
178,0.9200000000000002,98.40666666666667
136,0.8400000000000001,98.45333333333333
55,0.9300000000000002,75.39333333333333
170,1.1000000000000003,93.82
16,0.8700000000000001,24.173333333333332
40,0.9200000000000002,54.733333333333334
146,1.0900000000000003,90.24666666666667
156,0.8,98.74
79,1.1000000000000003,51.88
72,0.9900000000000002,75.70666666666666
162,0.8,98.7
155,0.81,98.62666666666667
104,0.9800000000000002,94.94
133,0.9700000000000002,97.34666666666666
143,1.0600000000000003,94.1
22,1.0500000000000003,19.14
87,1.1800000000000004,44.48
130,1.1700000000000004,63.1
193,0.8900000000000001,98.54
102,1.0700000000000003,76.20666666666666
31,0.9900000000000002,31.733333333333334
158,1.1700000000000004,75.68
14,0.8,27.033333333333335
79,0.9600000000000002,90.48
147,1.0700000000000003,93.54
49,0.8,95.45333333333333
144,1.1000000000000003,89.81333333333333
49,0.8400000000000001,92.18
80,1.1000000000000003,54.333333333333336
108,0.9600000000000002,96.12
174,0.8600000000000001,98.59333333333333
178,1.1500000000000004,87.88666666666667
92,1.1800000000000004,46.78666666666667
58,1.0200000000000002,53.06666666666667
23,0.9000000000000001,31.753333333333334
185,1.1600000000000004,87.37333333333333
74,0.9300000000000002,92.85333333333334
96,0.9100000000000001,96.98666666666666
158,1.1400000000000003,83.23333333333333
49,0.9500000000000002,59.56666666666667
114,0.9100000000000001,97.8
140,0.9600000000000002,97.42666666666666
31,1.0300000000000002,28.026666666666667
121,0.8900000000000001,98.04
88,1.1600000000000004,47.24
71,1.0500000000000003,58.27333333333333
19,0.8500000000000001,31.246666666666666
127,1.0700000000000003,89.64666666666666
106,1.0800000000000003,75.62
160,1.0500000000000003,96.32
127,0.9200000000000002,97.78666666666666
65,0.8900000000000001,93.78
84,0.8700000000000001,97.44666666666667
12,0.9100000000000001,15.306666666666667
54,1.1100000000000003,37.2
50,0.8,96.06
17,1.1200000000000003,12.706666666666667
109,0.8800000000000001,98.08
41,1.0700000000000003,32.306666666666665
125,1.0200000000000002,95.3
156,1.1800000000000004,72.22
20,1.1000000000000003,15.22
143,0.9800000000000002,97.37333333333333
83,0.9700000000000002,90.54
180,1.1300000000000003,92.14666666666666
159,1.1800000000000004,73.1
76,0.8700000000000001,97.01333333333334
123,0.8500000000000001,98.3
80,1.0000000000000002,79.38
83,1.1100000000000003,53.50666666666667
190,1.1900000000000004,80.98666666666666
123,0.8200000000000001,98.38666666666667
179,1.1100000000000003,93.87333333333333
103,1.0900000000000003,69.91333333333333
94,1.1500000000000004,51.68666666666667
82,0.9300000000000002,94.66
140,0.8600000000000001,98.37333333333333
188,0.8700000000000001,98.57333333333334
90,0.8400000000000001,98.02
181,0.9700000000000002,98.16666666666667
142,1.1500000000000004,75.32666666666667
15,1.0200000000000002,14.586666666666666
189,0.9500000000000002,98.20666666666666
183,1.0200000000000002,97.81333333333333
130,0.9700000000000002,97.2
137,0.9900000000000002,96.94666666666667
54,1.1300000000000003,33.973333333333336
187,1.1900000000000004,80.18
28,1.1200000000000003,19.686666666666667
51,0.81,95.88
138,0.9900000000000002,97.26
180,1.1200000000000003,93.67333333333333
142,0.9300000000000002,97.95333333333333
194,0.8300000000000001,98.70666666666666
75,0.8800000000000001,96.25333333333333
193,0.8200000000000001,98.7
196,0.8700000000000001,98.70666666666666
191,1.0800000000000003,96.69333333333333
31,0.8500000000000001,56.28666666666667
178,0.9300000000000002,98.3
143,1.1000000000000003,87.40666666666667
41,0.9400000000000002,52.193333333333335
144,1.1800000000000004,66.64666666666666
51,0.8500000000000001,92.07333333333334
155,0.8,98.74
139,1.1700000000000004,68.24
60,0.9200000000000002,84.0
81,1.1700000000000004,42.46666666666667
101,1.0600000000000003,77.57333333333334
53,1.0900000000000003,38.166666666666664
60,1.0400000000000003,51.14
10,1.0000000000000002,9.673333333333334
39,1.0300000000000002,35.64
193,0.8500000000000001,98.64
133,0.9600000000000002,97.16666666666667
36,0.9300000000000002,47.92
32,0.8300000000000001,64.89333333333333
171,1.1000000000000003,93.86666666666666
76,0.9400000000000002,91.48666666666666
167,1.0800000000000003,95.08666666666667
149,0.8500000000000001,98.46666666666667
132,1.1100000000000003,80.58
24,1.1900000000000004,14.42
193,0.8800000000000001,98.54
195,1.0200000000000002,97.94666666666667
183,1.0500000000000003,97.16
19,1.0000000000000002,18.72
36,1.1000000000000003,25.653333333333332
76,1.0500000000000003,62.22666666666667
50,1.0900000000000003,36.10666666666667
171,1.0500000000000003,96.96
118,0.8400000000000001,98.26666666666667
98,0.8800000000000001,97.51333333333334
109,1.0600000000000003,82.82
167,0.9300000000000002,98.22666666666667
142,0.9700000000000002,97.62666666666667
84,1.0200000000000002,76.34
180,1.1900000000000004,78.10666666666667
43,0.8500000000000001,83.64
159,0.9700000000000002,97.95333333333333
78,1.0300000000000002,68.14
151,1.1100000000000003,89.46666666666667
92,0.8500000000000001,97.74
48,1.1900000000000004,25.333333333333332
187,1.1300000000000003,93.30666666666667
35,0.9700000000000002,39.693333333333335
134,0.9900000000000002,96.88666666666667
188,1.1000000000000003,95.66
67,0.8,97.69333333333333
34,0.9200000000000002,47.44
45,0.9600000000000002,52.39333333333333
82,1.0600000000000003,63.64666666666667
126,0.9400000000000002,97.58
35,1.1300000000000003,22.993333333333332
96,0.9300000000000002,96.96666666666667
140,0.8,98.44666666666667
125,1.1000000000000003,80.26666666666667
62,0.81,97.3
17,0.9600000000000002,19.386666666666667
12,1.0600000000000003,10.326666666666666
168,1.1100000000000003,91.81333333333333
172,1.0700000000000003,96.52666666666667
62,1.1600000000000004,34.92666666666667
127,1.0900000000000003,84.07333333333334
99,1.1300000000000003,58.57333333333333
89,1.1200000000000003,54.82
13,1.0600000000000003,11.273333333333333
156,0.9900000000000002,97.78
177,1.1100000000000003,93.87333333333333
133,0.8800000000000001,98.38
110,0.9100000000000001,97.57333333333334
153,0.8900000000000001,98.26
63,1.0800000000000003,46.653333333333336
32,1.0800000000000003,25.38
137,1.1200000000000003,80.39333333333333
69,1.1100000000000003,45.626666666666665
38,1.0400000000000003,32.44
64,0.9500000000000002,78.2
93,1.0400000000000003,78.21333333333334
28,0.9900000000000002,28.866666666666667
72,0.9400000000000002,89.90666666666667
194,1.1200000000000003,94.46666666666667
151,0.8300000000000001,98.50666666666666
149,0.8800000000000001,98.44
117,0.9500000000000002,97.04
16,1.1700000000000004,10.533333333333333
75,0.9700000000000002,84.90666666666667
131,0.8800000000000001,98.17333333333333
69,0.9000000000000001,93.16
62,0.9500000000000002,76.50666666666666
103,0.8600000000000001,98.04
76,0.9700000000000002,84.87333333333333
87,0.8400000000000001,97.84666666666666
196,0.9600000000000002,98.28
185,1.0400000000000003,97.3
76,0.8800000000000001,96.60666666666667
112,1.0600000000000003,85.73333333333333
129,0.8600000000000001,98.24666666666667
182,1.0400000000000003,97.54666666666667
69,1.1400000000000003,40.8
83,0.81,98.18666666666667
195,0.8600000000000001,98.66
117,1.0400000000000003,90.11333333333333
192,1.1600000000000004,88.70666666666666
25,1.1200000000000003,17.7
11,0.8900000000000001,14.993333333333334
139,1.0300000000000002,95.62666666666667
170,0.81,98.8
180,1.0600000000000003,96.98
120,0.9400000000000002,97.26
172,0.8400000000000001,98.64
109,1.0000000000000002,94.97333333333333
113,0.9100000000000001,97.72
148,1.1200000000000003,85.83333333333333
167,1.1500000000000004,85.80666666666667
27,0.9700000000000002,30.64
14,0.9300000000000002,17.2
77,1.1900000000000004,37.873333333333335
112,1.0500000000000003,85.99333333333334
150,1.1400000000000003,80.25333333333333
47,1.1600000000000004,27.2
84,0.8,98.15333333333334
117,1.1600000000000004,60.78666666666667
98,0.9400000000000002,96.18
80,0.9100000000000001,95.87333333333333
114,1.1100000000000003,70.94
118,0.9300000000000002,97.57333333333334
115,0.9500000000000002,97.20666666666666
123,0.9100000000000001,98.16
127,1.1300000000000003,71.9
183,1.1800000000000004,81.73333333333333
85,0.9900000000000002,86.54
77,0.9700000000000002,86.19333333333333
84,0.9600000000000002,92.55333333333333
37,1.1100000000000003,26.526666666666667
179,1.1000000000000003,94.02
155,1.1400000000000003,83.38
77,0.81,97.88
124,1.1800000000000004,58.60666666666667
195,0.9100000000000001,98.51333333333334
106,0.8400000000000001,98.07333333333334
109,1.1900000000000004,51.333333333333336
45,1.0500000000000003,37.64
12,1.0800000000000003,9.913333333333334
193,1.0400000000000003,97.60666666666667
70,1.1200000000000003,43.49333333333333
107,0.9900000000000002,94.02
69,1.1300000000000003,42.75333333333333
52,1.0700000000000003,40.266666666666666


==> figures/data/ForcePlotMetz.csv <==
index,shap_home,shap_away,color,home,away,shaphome,shapaway
defense strength away,-0.417469087,0.042146062,red,-28.53404368,-27.10807377,0.417469087,-0.042146062
away international,-0.118669108,0.09385171,red,-28.2352437,-27.05636812,0.118669108,-0.09385171
diff back age avg,-0.05526289,0.067411362,red,-28.17183749,-27.08280847,0.05526289,-0.067411362
diff gk age avg,-0.034976691,0.027725288,red,-28.15155129,-27.12249454,0.034976691,-0.027725288
away locals,-0.027965145,-0.013318912,red,-28.14453974,-27.16353874,0.027965145,0.013318912
diff gk age std,-0.025206408,-0.015413355,red,-28.141781,-27.16563318,0.025206408,0.015413355
diff back age std,-0.020908896,0.008136691,red,-28.13748349,-27.14208314,0.020908896,-0.008136691
importance,-0.004176801,-0.016916099,red,-28.1207514,-27.16713593,0.004176801,0.016916099
diff wing height std,-0.000559987,0.028640141,red,-28.11713458,-27.12157969,0.000559987,-0.028640141
diff pivot age std,-0.000142246,-0.006227484,red,-28.11671684,-27.15644731,0.000142246,0.006227484
away travel km,0.000636465,-0.010247069,green,-28.11593813,-27.1604669,-0.000636465,0.010247069
game hour,0.001125725,-0.028370065,green,-28.11544887,-27.17858989,-0.001125725,0.028370065
game dow,5.66E-03,-0.00601196,green,-28.11091276,-27.15623179,-0.005661838,0.00601196
diff wing age std,0.00659109,-0.020784376,green,-28.10998351,-27.1710042,-0.00659109,0.020784376
days to final,8.66E-03,0.003045153,green,-28.10791192,-27.14717468,-0.008662678,-0.003045153
diff pivot height std,0.013444174,0.012289718,green,-28.10313042,-27.13793011,-0.013444174,-0.012289718
diff wing height avg,0.017251689,-0.002700597,green,-28.09932291,-27.15292043,-0.017251689,0.002700597
diff back height std,0.020845852,-0.010824818,green,-28.09572874,-27.16104465,-0.020845852,0.010824818
diff pivot age avg,0.037659322,-0.055600885,green,-28.07891527,-27.20582071,-0.037659322,0.055600885
diff gk height std,0.059783091,-0.061070566,green,-28.05679151,-27.21129039,-0.059783091,0.061070566
diff gk height avg,0.067858622,-0.097284228,green,-28.04871597,-27.24750406,-0.067858622,0.097284228
diff back height avg,0.087128297,-0.001919773,green,-28.0294463,-27.1521396,-0.087128297,0.001919773
home locals,0.139704592,0.00900908,green,-27.97687,-27.14121075,-0.139704592,-0.00900908
diff pivot height avg,0.171094247,-0.153697966,green,-27.94548035,-27.30391779,-0.171094247,0.153697966
attack strength away,0.183211293,-0.472221994,green,-27.9333633,-27.62244182,-0.183211293,0.472221994
diff wing age avg,0.186900455,-0.116193653,green,-27.92967414,-27.26641348,-0.186900455,0.116193653
defense strength home,0.340151651,-1.732049804,green,-27.77642295,-28.88226963,-0.340151651,1.732049804
home international,0.390937952,-0.221751219,green,-27.72563664,-27.37197105,-0.390937952,0.221751219
attack strength home,2.657970413,-0.362946177,green,-25.45860418,-27.51316601,-2.657970413,0.362946177


==> figures/data/HandFeatImport.csv <==
index,importance
Pivot age (std),0.000142246
Wing height (std),0.000559987
Ttravel (km),0.000636465
Game (Hour),0.001125725
Importance,0.004176801
Game (DoW),0.005661838
Wing age (std),0.00659109
Days to final,0.008662678
Pivot height (std),0.013444174
Wing height (avg),0.017251689
Back height (std),0.020845852
Back age (std),0.020908896
Goalie age (std),0.025206408
Away locals,0.027965145
Goalie age (avg),0.034976691
Pivot age (avg),0.037659322
Back age (avg),0.05526289
Goalie height (std),0.059783091
Goalie height (avg),0.067858622
Back height (avg),0.087128297
Away international,0.118669108
Home locals,0.139704592
Pivot height (avg),0.171094247
Attack strength (away),0.183211293
Wing age (avg),0.186900455
Defense strength (home),0.340151651
Home international,0.390937952
Defense strength (away),0.417469087
Attack strength (home),2.657970413


==> figures/data/dist.csv <==
y
33
27
25
36
30
34
40
32
31
38
36
38
27
25
33
27
31
36
29
32
23
37
33
32
24
25
24
25
35
30
38
36
30
31
34
30
35
33
34
30
29
34
27
30
